Listing All Maximal $k$-Plexes in Temporal Graphs

Many real-world networks evolve over time, that is, new contacts appear and old contacts may disappear. They can be modeled as temporal graphs where interactions between vertices (which represent people in the case of social networks) are represented by time-stamped edges. One of the most fundamental problems in (social) network analysis is community detection, and one of the most basic primitives to model a community is a clique. Addressing the problem of finding communities in temporal networks, Viard et al. [TCS 2016] introduced $\Delta$-cliques as a natural temporal version of cliques. Himmel et al. [SNAM 2017] showed how to adapt the well-known Bron-Kerbosch algorithm to enumerate $\Delta$-cliques. We continue this work and improve and extend the algorithm of Himmel et al. to enumerate temporal $k$-plexes (notably, cliques are the special case $k=1$). We define a $\Delta$-$k$-plex as a set of vertices and a time interval, where during this time interval each vertex has in each consecutive $\Delta + 1$ time steps at least one edge to all but at most $k-1$ vertices in the chosen set of vertices. We develop a recursive algorithm for enumerating all maximal $\Delta$-$k$-plexs and perform experiments on real-world social networks that demonstrate the practical feasibility of our approach. In particular, for the special case of $\Delta$-1-plexes (that is, $\Delta$-cliques), we observe that our algorithm is on average significantly faster than the previous algorithms by Himmel et al. [SNAM 2017] and Viard et al. [IPL 2018] for enumerating $\Delta$-cliques.

==> resultsAll.csv <==
name, vertices, edges, k, delta, delta_number,degeneracy,runtime_classic,runtime_classic2,num_calls_classic,num_kplexes_classic,max_kplex_size_classic,avg_kplex_size_classic,max_kplex_length_classic,avg_kplex_length_classic,runtime_classic_pivo,runtime_classic_pivo2,num_calls_classic_pivo,num_kplexes_classic_pivo,max_kplex_size_classic_pivo,avg_kplex_size_classic_pivo,max_kplex_length_classic_pivo,avg_kplex_length_classic_pivo,runtime_conn,runtime_conn2,num_calls_conn,num_kplexes_conn,max_kplex_size_conn,avg_kplex_size_conn,max_kplex_length_conn,avg_kplex_length_conn,runtime_conn_pivo,runtime_conn_pivo2,num_calls_conn_pivo,num_kplexes_conn_pivo,max_kplex_size_conn_pivo,avg_kplex_size_conn_pivo,max_kplex_length_conn_pivo,avg_kplex_length_conn_pivo,,,,,,,
london,270,526371,1,0,0,2,0.987957954406738,0.987957954406738,602,28500,3,2.036,1439,23.7933333333333,1.154620885849,1.154620885849,602,28500,3,2.036,1439,23.7933333333333,0.850924015045166,0.850924015045166,122,1296,3,3,526,6.3070987654321,1.05120515823364,1.05120515823364,122,1296,3,3,526,6.3070987654321,,,,,,,
paris,302,581292,1,0,0,2,1.5463600159,1.5463600159,671,50702,3,2.0211825963,1439,14.5620093882,1.8481550217,1.8481550217,671,50702,3,2.0211825963,1439,14.5620093882,1.3275740146637,1.3275740146637,120,1376,3,3,378,3.14752906976744,1.50421595573425,1.50421595573425,120,1376,3,3,378,3.14752906976744,,,,,,,
ny,417,658418,1,0,0,2,3.3815159798,3.3815159798,991,115718,3,2.0320952661,1439,8.2934893448,3.9642798901,3.9642798901,991,115718,3,2.0320952661,1439,8.2934893448,2.62375617027283,2.62375617027283,221,4131,3,3,328,2.51246671508109,3.19930386543274,3.19930386543274,221,4131,3,3,328,2.51246671508109,,,,,,,
highschool-2011,126,28560,1,0,0,4,2.0545630455,2.0545630455,2443,26510,5,2.0386269332,272330,1294.3636363636,2.6926810741,2.6926810741,2382,26510,5,2.0386269332,272330,1294.3636363636,1.84502696990967,1.84502696990967,1084,1069,5,3.07577174929841,0,0,2.4710328578949,2.4710328578949,1050,1069,5,3.07577174929841,0,0,,,,,,,
highschool-2012,180,45047,1,0,0,4,2.8359839916,2.8359839916,3012,42285,5,2.0319971621,729500,3105.3565094005,4.0445418358,4.0445418358,2934,42285,5,2.0319971621,729500,3105.3565094005,2.71820998191833,2.71820998191833,1151,1434,5,3.06903765690377,0,0,3.6588990688324,3.6588990688324,1107,1434,5,3.06903765690377,0,0,,,,,,,
highschool-2013,327,188508,1,0,0,4,14.5932919979,14.5932919979,8761,172362,5,2.0482763022,363560,689.7350924218,20.7033081055,20.7033081055,8525,172362,5,2.0482763022,363560,689.7350924218,14.1341631412506,14.1341631412506,4304,8058,5,3.07321916108215,0,0,19.8121280670166,19.8121280670166,4162,8058,5,3.07321916108215,0,0,,,,,,,
primaryschool,242,125773,1,0,0,4,18.6299231052399,18.6299231052399,14089,107121,5,2.09333370674284,116900,264.092008102986,34.8048100471497,34.8048100471497,13748,107121,5,2.09333370674284,116900,264.092008102986,17.9004309177399,17.9004309177399,8177,9745,5,3.05079527963058,0,0,25.5673608779907,25.5673608779907,7924,9745,5,3.05079527963058,0,0,,,,,,,
hospital-ward,75,32424,1,0,0,4,2.97551798820496,2.97551798820496,1988,27910,5,2.08448584736653,347500,933.805087782157,4.05345797538757,4.05345797538757,1947,27910,5,2.08448584736653,347500,933.805087782157,3.09471678733826,3.09471678733826,1133,2348,5,3.03620102214651,0,0,4.00938606262207,4.00938606262207,1105,2348,5,3.03620102214651,0,0,,,,,,,
infectious,10972,415912,1,0,0,4,780.119927883148,780.119927883148,73219,349787,5,2.08347079794275,6946340,217890.437551996,859.857194900513,859.857194900513,69012,349787,5,2.08347079794275,6946340,217890.437551996,716.520969152451,716.520969152451,35310,36965,5,3.08667658595969,0,0,827.773962020874,827.773962020874,33307,36965,5,3.08667658595969,0,0,,,,,,,
hypertext,113,20818,1,0,0,6,2.20874309539795,2.20874309539795,2788,19150,6,2.04506527415144,212340,1252.97232375979,3.00041198730469,3.00041198730469,2655,19150,6,2.04506527415144,212340,1252.97232375979,2.10710787773132,2.10710787773132,840,917,6,3.06434023991276,0,0,2.76368808746338,2.76368808746338,736,917,6,3.06434023991276,0,0,,,,,,,
dnc,1866,37421,1,0,0,1,23.764121055603,23.764121055603,6251,33568,2,1.94441134413727,84869755,4717795.60453408,24.2248330116272,24.2248330116272,6251,33568,2,1.94441134413727,84869755,4717795.60453408,29.6903610229492,29.6903610229492,6251,33568,2,1.94441134413727,84869755,4717795.60453408,23.3867359161377,23.3867359161377,362,0,0,0,0,0,29.30814909935,362,0,0,0,0,0
karlsruhe,1870,461661,1,0,0,2,69.6526448726654,69.6526448726654,18983,459230,3,1.99595191951745,123837267,504269.520719465,103.009526968002,103.009526968002,18983,459230,3,1.99595191951745,123837267,504269.520719465,66.8472969532013,66.8472969532013,1007,11,3,3,0,0,95.996680021286,95.996680021286,1007,11,3,3,0,0,,,,,,,
facebook-like,1899,59835,1,0,0,1,28.7566769123077,28.7566769123077,15738,61648,2,1.96919608097586,16736181,515539.965043473,34.2384910583496,34.2384910583496,15738,61648,2,1.96919608097586,16736181,515539.965043473,26.8328869342804,26.8328869342804,1081,0,0,0,0,0,32.6977460384369,32.6977460384369,1081,0,0,0,0,0,,,,,,,
as-733,7579,11385666,1,0,0,13,3099.08181500435,3099.08181500435,205821,4245340,12,2.51045452189931,67737600,120928.658340675,,3600, , , , , , ,3250.77057886124,3250.77057886124,186918,1290050,12,3.68569590325956,0,0,,3600, , , , , , ,,,,,,,
london,270,526371,2,0,0,2,117.675229072571,117.675229072571,37141,81164,4,2.56393228524962,1439,649.297582672121,116.51580286026,116.51580286026,37141,81164,4,2.56393228524962,1439,649.297582672121,2.2125129699707,2.2125129699707,341,0,0,0,0,0,2.39055991172791,2.39055991172791,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,0,0,2,200.9043660164,200.9043660164,46428,144413,4,2.697859611,1439,456.2263785116,205.2696530819,205.2696530819,46428,144413,4,2.697859611,1439,456.2263785116,3.9685230255127,3.9685230255127,390,0,0,0,0,0,4.17670512199402,4.17670512199402,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,0,0,2,583.3912379742,583.3912379742,88327,317195,4,2.7405255442,1439,395.2820000315,594.3624989986,594.3624989986,88327,317195,4,2.7405255442,1439,395.2820000315,9.65313196182251,9.65313196182251,579,0,0,0,0,0,9.96362400054932,9.96362400054932,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,0,0,4,38.8545958996,38.8545958996,11400,14967,5,2.5027059531,272330,143288.484666266,38.6924951077,38.6924951077,11377,14967,5,2.5027059531,272330,143288.484666266,11.291218996048,11.291218996048,632,15,5,5,0,0,11.2148518562317,11.2148518562317,632,15,5,5,0,0,,,,,,,
highschool-2012,180,45047,2,0,0,4,87.2681910992,87.2681910992,19016,24107,5,2.3472020575,729500,487503.422242502,87.971394062,87.971394062,18990,24107,5,2.3472020575,729500,487503.422242502,17.251855134964,17.251855134964,545,15,5,5,0,0,18.2304141521454,18.2304141521454,545,15,5,5,0,0,,,,,,,
highschool-2013,327,188508,2,0,0,4,631.3113069534,631.3113069534,66612,109757,5,2.5360387037,363560,176554.675874887,621.9873850346,621.9873850346,66529,109757,5,2.5360387037,363560,176554.675874887,96.0247809886932,96.0247809886932,2194,81,5,5,0,0,98.1391940116882,98.1391940116882,2195,81,5,5,0,0,,,,,,,
primaryschool,242,125773,2,0,0,4,340.781122922897,340.781122922897,58346,96690,5,2.73613610507808,116900,35256.188850967,331.757730007172,331.757730007172,58166,96690,5,2.73613610507808,116900,35256.188850967,130.170913934708,130.170913934708,3863,77,5,5,0,0,127.51246213913,127.51246213913,3866,77,5,5,0,0,,,,,,,
hospital-ward,75,32424,2,0,0,4,25.5156719684601,25.5156719684601,5358,13211,5,2.83195821663765,347500,72993.1496480206,26.3894579410553,26.3894579410553,5345,13211,5,2.83195821663765,347500,72993.1496480206,16.421511888504,16.421511888504,416,13,5,5,0,0,17.1749410629272,17.1749410629272,416,13,5,5,0,0,,,,,,,
hypertext,113,20818,2,0,0,6,27.6703398227692,27.6703398227692,9239,11565,8,2.47747514051016,212340,116185.691309987,29.1255309581757,29.1255309581757,9048,11565,8,2.47747514051016,212340,116185.691309987,13.0203990936279,13.0203990936279,735,35,8,5.48571428571429,0,0,13.6767330169678,13.6767330169678,638,35,8,5.48571428571429,0,0,,,,,,,
dnc,1866,37421,2,0,0,1,,3600, , , , , , ,,3600, , , , , , ,120.081828832626,120.081828832626,3117,0,0,0,0,0,124.783806800842,124.783806800842,3117,0,0,0,0,0,,,,,,,
karlsruhe,1870,461661,2,0,0,2,,3600, , , , , , ,,3600, , , , , , ,634.00106716156,634.00106716156,3988,0,0,0,0,0,633.318753957748,633.318753957748,3988,0,0,0,0,0,,,,,,,
facebook-like,1899,59835,2,0,0,1,,3600, , , , , , ,,3600, , , , , , ,218.83242893219,218.83242893219,1993,0,0,0,0,0,225.569973945618,225.569973945618,1993,0,0,0,0,0,,,,,,,
london,270,526371,3,0,0,2,,3600, , , , , , ,,3600, , , , , , ,5.48647093772888,5.48647093772888,693,0,0,0,0,0,5.68560004234314,5.68560004234314,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,0,0,2,,3600, , , , , , ,,3600, , , , , , ,10.8641550540924,10.8641550540924,799,0,0,0,0,0,11.2240259647369,11.2240259647369,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,0,0,2,,3600, , , , , , ,,3600, , , , , , ,36.624125957489,36.624125957489,1318,0,0,0,0,0,37.141979932785,37.141979932785,1318,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,0,0,4,2279.4216780663,2279.4216780663,375004,427686,6,3.2395940012,272330,207262.840027497,2381.370513916,2381.370513916,375001,427686,6,3.2395940012,272330,207262.840027497,329.255962133408,329.255962133408,3889,0,0,0,0,0,326.998162984848,326.998162984848,3889,0,0,0,0,0,,,,,,,
highschool-2012,180,45047,3,0,0,4,,3600, , , , , , ,,3600, , , , , , ,504.073801994324,504.073801994324,3569,0,0,0,0,0,506.083670854568,506.083670854568,3569,0,0,0,0,0,,,,,,,
hospital-ward,75,32424,3,0,0,4,901.527784824371,901.527784824371,85685,117253,6,3.42573750778232,347500,200122.278321237,941.435976028442,941.435976028442,85682,117253,6,3.42573750778232,347500,200122.278321237,541.424566030502,541.424566030502,2470,0,0,0,0,0,527.99120092392,527.99120092392,2470,0,0,0,0,0,,,,,,,
hypertext,113,20818,3,0,0,6,1411.93648910522,1411.93648910522,268821,293253,9,3.20236110116521,212340,169534.286912666,1501.7961139679,1501.7961139679,268626,293253,9,3.20236110116521,212340,169534.286912666,557.8901450634,557.8901450634,3656,7,9,7.28571428571429,0,0,565.334822177887,565.334822177887,3626,7,9,7.28571428571429,0,0,,,,,,,
london,270,526371,4,0,0,2,,3600, , , , , , ,,3600, , , , , , ,14.3340651988983,14.3340651988983,1334,0,0,0,0,0,14.7006850242615,14.7006850242615,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,0,0,2,,3600, , , , , , ,,3600, , , , , , ,31.4190831184387,31.4190831184387,1561,0,0,0,0,0,31.5541701316833,31.5541701316833,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,0,0,2,,3600, , , , , , ,,3600, , , , , , ,170.176347017288,170.176347017288,3278,0,0,0,0,0,171.354709863663,171.354709863663,3278,0,0,0,0,0,,,,,,,
london,270,526371,5,0,0,2,,3600, , , , , , ,,3600, , , , , , ,42.4449949264526,42.4449949264526,2757,0,0,0,0,0,42.3973429203033,42.3973429203033,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,0,0,2,,3600, , , , , , ,,3600, , , , , , ,96.9046277999878,96.9046277999878,3316,0,0,0,0,0,96.8218231201172,96.8218231201172,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,0,0,2,,3600, , , , , , ,,3600, , , , , , ,872.05460190773,872.05460190773,10100,0,0,0,0,0,863.493123054504,863.493123054504,10100,0,0,0,0,0,,,,,,,
london,270,526371,1,0,1,2,0.987957954406738,0.987957954406738,602,28500,3,2.036,1439,23.7933333333333,1.154620885849,1.154620885849,602,28500,3,2.036,1439,23.7933333333333,0.850924015045166,0.850924015045166,122,1296,3,3,526,6.3070987654321,1.05120515823364,1.05120515823364,122,1296,3,3,526,6.3070987654321,,,,,,,
paris,302,581292,1,0,1,2,1.5463600159,1.5463600159,671,50702,3,2.0211825963,1439,14.5620093882,1.8481550217,1.8481550217,671,50702,3,2.0211825963,1439,14.5620093882,1.3275740146637,1.3275740146637,120,1376,3,3,378,3.14752906976744,1.50421595573425,1.50421595573425,120,1376,3,3,378,3.14752906976744,,,,,,,
ny,417,658418,1,0,1,2,3.3815159798,3.3815159798,991,115718,3,2.0320952661,1439,8.2934893448,3.9642798901,3.9642798901,991,115718,3,2.0320952661,1439,8.2934893448,2.62375617027283,2.62375617027283,221,4131,3,3,328,2.51246671508109,3.19930386543274,3.19930386543274,221,4131,3,3,328,2.51246671508109,,,,,,,
highschool-2011,126,28560,1,9,1,4,1.925588131,1.925588131,2443,26504,5,2.0386356776,272330,1312.5741774827,2.6816418171,2.6816418171,2382,26504,5,2.0386356776,272330,1312.5741774827,1.86188197135925,1.86188197135925,1084,1069,5,3.07577174929841,18,18,2.51270389556885,2.51270389556885,1050,1069,5,3.07577174929841,18,18,,,,,,,
highschool-2012,180,45047,1,16,1,4,3.3965640068,3.3965640068,3012,42285,5,2.0319971621,729500,3137.2195341138,4.030520916,4.030520916,2934,42285,5,2.0319971621,729500,3137.2195341138,2.6616370677948,2.6616370677948,1151,1434,5,3.06903765690377,32,32,3.75587892532349,3.75587892532349,1107,1434,5,3.06903765690377,32,32,,,,,,,
highschool-2013,327,188508,1,1,1,4,14.6352720261,14.6352720261,8761,172362,5,2.0482763022,363560,691.7310834175,20.6430459023,20.6430459023,8525,172362,5,2.0482763022,363560,691.7310834175,13.9939072132111,13.9939072132111,4304,8058,5,3.07321916108215,2,1.99987589972698,20.0412259101868,20.0412259101868,4162,8058,5,3.07321916108215,2,1.99987589972698,,,,,,,
primaryschool,242,125773,1,0,1,4,18.6299231052399,18.6299231052399,14089,107121,5,2.09333370674284,116900,264.092008102986,34.8048100471497,34.8048100471497,13748,107121,5,2.09333370674284,116900,264.092008102986,17.9004309177399,17.9004309177399,8177,9745,5,3.05079527963058,0,0,25.5673608779907,25.5673608779907,7924,9745,5,3.05079527963058,0,0,,,,,,,
hospital-ward,75,32424,1,10,1,4,2.95242094993591,2.95242094993591,1988,27910,5,2.08448584736653,347500,953.750627015407,4.06590390205383,4.06590390205383,1947,27910,5,2.08448584736653,347500,953.750627015407,2.851233959198,2.851233959198,1133,2348,5,3.03620102214651,20,20,3.96256399154663,3.96256399154663,1105,2348,5,3.03620102214651,20,20,,,,,,,
infectious,10972,415912,1,16,1,4,745.538732051849,745.538732051849,73219,349787,5,2.08347079794275,6946340,217921.433695363,895.25355386734,895.25355386734,69012,349787,5,2.08347079794275,6946340,217921.433695363,726.604308843613,726.604308843613,35310,36965,5,3.08667658595969,32,31.9995671581225,833.549333095551,833.549333095551,33307,36965,5,3.08667658595969,32,31.9995671581225,,,,,,,
hypertext,113,20818,1,10,1,6,2.25246381759644,2.25246381759644,2788,19150,6,2.04506527415144,212340,1272.85221932115,3.00508117675781,3.00508117675781,2655,19150,6,2.04506527415144,212340,1272.85221932115,2.19634389877319,2.19634389877319,840,917,6,3.06434023991276,20,20,2.79468584060669,2.79468584060669,736,917,6,3.06434023991276,20,20,,,,,,,
dnc,1866,37421,1,2267,1,7,23.9514358043671,23.9514358043671,9882,28433,8,2.19252277283438,84869755,5574153.52133085,28.888946056366,28.888946056366,9439,28433,8,2.19252277283438,84869755,5574153.52133085,24.3663949966431,24.3663949966431,4821,5704,8,3.28681626928471,9381,3900.4051542777,28.7451870441437,28.7451870441437,4407,5704,8,3.28681626928471,9381,3900.4051542777,,,,,,,
karlsruhe,1870,461661,1,268,1,4,64.9203250408173,64.9203250408173,20031,386233,5,2.00370501743766,123837267,600125.124052062,92.5060729980469,92.5060729980469,20028,386233,5,2.00370501743766,123837267,600125.124052062,61.7560048103333,61.7560048103333,2661,3217,5,3.02611128380479,1322,432.059372085794,89.5530729293823,89.5530729293823,2658,3217,5,3.02611128380479,1322,432.059372085794,,,,,,,
facebook-like,1899,59835,1,279,1,2,28.3748531341553,28.3748531341553,15773,45562,3,1.95930819542601,16736181,698129.992844915,33.5350859165192,33.5350859165192,15773,45562,3,1.95930819542601,16736181,698129.992844915,26.6656739711761,26.6656739711761,1151,45,3,3,923,455.666666666667,31.0621290206909,31.0621290206909,1151,45,3,3,923,455.666666666667,,,,,,,
as-733,7579,11385666,1,5,1,13,3120.00200986862,3120.00200986862,205821,4245340,12,2.51045452189931,67737600,120938.629690437,,3600, , , , , , ,3357.93280696869,3357.93280696869,186918,1290050,12,3.68569590325956,10,9.98963606061781,,3600, , , , , , ,,,,,,,
london,270,526371,2,0,1,2,117.675229072571,117.675229072571,37141,81164,4,2.56393228524962,1439,649.297582672121,116.51580286026,116.51580286026,37141,81164,4,2.56393228524962,1439,649.297582672121,2.2125129699707,2.2125129699707,341,0,0,0,0,0,2.39055991172791,2.39055991172791,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,0,1,2,200.9043660164,200.9043660164,46428,144413,4,2.697859611,1439,456.2263785116,205.2696530819,205.2696530819,46428,144413,4,2.697859611,1439,456.2263785116,3.9685230255127,3.9685230255127,390,0,0,0,0,0,4.17670512199402,4.17670512199402,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,0,1,2,583.3912379742,583.3912379742,88327,317195,4,2.7405255442,1439,395.2820000315,594.3624989986,594.3624989986,88327,317195,4,2.7405255442,1439,395.2820000315,9.65313196182251,9.65313196182251,579,0,0,0,0,0,9.96362400054932,9.96362400054932,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,9,1,4,38.806251049,38.806251049,11400,14965,5,2.5026394921,272330,143316.163715336,38.471739769,38.471739769,11377,14965,5,2.5026394921,272330,143316.163715336,11.4610118865967,11.4610118865967,632,15,5,5,18,18,11.5063681602478,11.5063681602478,632,15,5,5,18,18,,,,,,,
highschool-2012,180,45047,2,16,1,4,86.8658881187,86.8658881187,19016,24107,5,2.3472020575,729500,487514.037582445,88.786178112,88.786178112,18990,24107,5,2.3472020575,729500,487514.037582445,17.2925789356232,17.2925789356232,545,15,5,5,32,32,17.4882228374481,17.4882228374481,545,15,5,5,32,32,,,,,,,
highschool-2013,327,188508,2,1,1,4,625.4180181026,625.4180181026,66612,109757,5,2.5360387037,363560,176555.704556429,623.2121319771,623.2121319771,66529,109757,5,2.5360387037,363560,176555.704556429,95.6000559329987,95.6000559329987,2194,81,5,5,2,2,98.12251496315,98.12251496315,2195,81,5,5,2,2,,,,,,,
primaryschool,242,125773,2,0,1,4,340.781122922897,340.781122922897,58346,96690,5,2.73613610507808,116900,35256.188850967,331.757730007172,331.757730007172,58166,96690,5,2.73613610507808,116900,35256.188850967,130.170913934708,130.170913934708,3863,77,5,5,0,0,127.51246213913,127.51246213913,3866,77,5,5,0,0,,,,,,,
hospital-ward,75,32424,2,10,1,4,25.7476739883423,25.7476739883423,5358,13211,5,2.83195821663765,347500,73008.9486034365,26.4258658885956,26.4258658885956,5345,13211,5,2.83195821663765,347500,73008.9486034365,16.8020958900452,16.8020958900452,416,13,5,5,20,20,16.5889160633087,16.5889160633087,416,13,5,5,20,20,,,,,,,
hypertext,113,20818,2,10,1,6,27.8024618625641,27.8024618625641,9239,11565,8,2.47747514051016,212340,116194.747081712,28.3082890510559,28.3082890510559,9048,11565,8,2.47747514051016,212340,116194.747081712,13.2971670627594,13.2971670627594,735,35,8,5.48571428571429,20,20,13.1405739784241,13.1405739784241,638,35,8,5.48571428571429,20,20,,,,,,,
dnc,1866,37421,2,2267,1,7,,3600, , , , , , ,,3600, , , , , , ,130.231962919235,130.231962919235,8374,1723,8,5.16773070226349,5583,3329.76088218224,136.272050857544,136.272050857544,8188,1723,8,5.16773070226349,5583,3329.76088218224,,,,,,,
karlsruhe,1870,461661,2,268,1,4,,3600, , , , , , ,,3600, , , , , , ,599.930960893631,599.930960893631,6269,148,5,5,723,448.364864864865,601.918654918671,601.918654918671,6269,148,5,5,723,448.364864864865,,,,,,,
facebook-like,1899,59835,2,279,1,2,,3600, , , , , , ,,3600, , , , , , ,216.957545042038,216.957545042038,4729,0,0,0,0,0,222.645828008652,222.645828008652,4729,0,0,0,0,0,,,,,,,
london,270,526371,3,0,1,2,,3600, , , , , , ,,3600, , , , , , ,5.48647093772888,5.48647093772888,693,0,0,0,0,0,5.68560004234314,5.68560004234314,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,0,1,2,,3600, , , , , , ,,3600, , , , , , ,10.8641550540924,10.8641550540924,799,0,0,0,0,0,11.2240259647369,11.2240259647369,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,0,1,2,,3600, , , , , , ,,3600, , , , , , ,36.624125957489,36.624125957489,1318,0,0,0,0,0,37.141979932785,37.141979932785,1318,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,9,1,4,2245.9904539585,2245.9904539585,375004,427682,6,3.2395868893,272330,207269.079166296,2237.0034658909,2237.0034658909,375001,427682,6,3.2395868893,272330,207269.079166296,329.31926202774,329.31926202774,3889,0,0,0,0,0,326.823710918427,326.823710918427,3889,0,0,0,0,0,,,,,,,
highschool-2012,180,45047,3,16,1,4,,3600, , , , , , ,,3600, , , , , , ,514.28998708725,514.28998708725,3569,0,0,0,0,0,509.389237165451,509.389237165451,3569,0,0,0,0,0,,,,,,,
hospital-ward,75,32424,3,10,1,4,898.015722036362,898.015722036362,85685,117253,6,3.42573750778232,347500,200130.760492269,921.360710859299,921.360710859299,85682,117253,6,3.42573750778232,347500,200130.760492269,525.511386871338,525.511386871338,2470,0,0,0,0,0,529.483253002167,529.483253002167,2470,0,0,0,0,0,,,,,,,
hypertext,113,20818,3,10,1,6,1402.96340799332,1402.96340799332,268821,293253,9,3.20236110116521,212340,169538.318653177,1453.11326313019,1453.11326313019,268626,293253,9,3.20236110116521,212340,169538.318653177,559.533309936523,559.533309936523,3656,7,9,7.28571428571429,20,20,554.597597122192,554.597597122192,3626,7,9,7.28571428571429,20,20,,,,,,,
london,270,526371,4,0,1,2,,3600, , , , , , ,,3600, , , , , , ,14.3340651988983,14.3340651988983,1334,0,0,0,0,0,14.7006850242615,14.7006850242615,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,0,1,2,,3600, , , , , , ,,3600, , , , , , ,31.4190831184387,31.4190831184387,1561,0,0,0,0,0,31.5541701316833,31.5541701316833,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,0,1,2,,3600, , , , , , ,,3600, , , , , , ,170.176347017288,170.176347017288,3278,0,0,0,0,0,171.354709863663,171.354709863663,3278,0,0,0,0,0,,,,,,,
london,270,526371,5,0,1,2,,3600, , , , , , ,,3600, , , , , , ,42.4449949264526,42.4449949264526,2757,0,0,0,0,0,42.3973429203033,42.3973429203033,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,0,1,2,,3600, , , , , , ,,3600, , , , , , ,96.9046277999878,96.9046277999878,3316,0,0,0,0,0,96.8218231201172,96.8218231201172,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,0,1,2,,3600, , , , , , ,,3600, , , , , , ,872.05460190773,872.05460190773,10100,0,0,0,0,0,863.493123054504,863.493123054504,10100,0,0,0,0,0,,,,,,,
london,270,526371,1,0,2,2,0.987957954406738,0.987957954406738,602,28500,3,2.036,1439,23.7933333333333,1.154620885849,1.154620885849,602,28500,3,2.036,1439,23.7933333333333,0.850924015045166,0.850924015045166,122,1296,3,3,526,6.3070987654321,1.05120515823364,1.05120515823364,122,1296,3,3,526,6.3070987654321,,,,,,,
paris,302,581292,1,0,2,2,1.5463600159,1.5463600159,671,50702,3,2.0211825963,1439,14.5620093882,1.8481550217,1.8481550217,671,50702,3,2.0211825963,1439,14.5620093882,1.3275740146637,1.3275740146637,120,1376,3,3,378,3.14752906976744,1.50421595573425,1.50421595573425,120,1376,3,3,378,3.14752906976744,,,,,,,
ny,417,658418,1,0,2,2,3.3815159798,3.3815159798,991,115718,3,2.0320952661,1439,8.2934893448,3.9642798901,3.9642798901,991,115718,3,2.0320952661,1439,8.2934893448,2.62375617027283,2.62375617027283,221,4131,3,3,328,2.51246671508109,3.19930386543274,3.19930386543274,221,4131,3,3,328,2.51246671508109,,,,,,,
highschool-2011,126,28560,1,47,2,4,1.056841135,1.056841135,3045,9601,5,2.1650869701,272330,3710.0054161025,1.3642539978,1.3642539978,2932,9601,5,2.1650869701,272330,3710.0054161025,0.997535943984985,0.997535943984985,1894,1500,5,3.14066666666667,614,87.84,1.2582151889801,1.2582151889801,1812,1500,5,3.14066666666667,614,87.84,,,,,,,
highschool-2012,180,45047,1,80,2,4,1.5159180164,1.5159180164,3543,13705,5,2.1069682598,729500,9800.9208318132,1.8162767887,1.8162767887,3416,13705,5,2.1069682598,729500,9800.9208318132,1.3398551940918,1.3398551940918,1893,1448,5,3.13674033149171,1200,161.919889502762,1.72213196754456,1.72213196754456,1804,1448,5,3.13674033149171,1200,161.919889502762,,,,,,,
highschool-2013,327,188508,1,9,2,4,14.9550390244,14.9550390244,8761,172362,5,2.0482763022,363560,707.699011383,20.549079895,20.549079895,8525,172362,5,2.0482763022,363560,707.699011383,14.1314480304718,14.1314480304718,4304,8058,5,3.07321916108215,18,17.9988830975428,19.1012389659882,19.1012389659882,4162,8058,5,3.07321916108215,18,17.9988830975428,,,,,,,
primaryschool,242,125773,1,4,2,4,18.4312291145325,18.4312291145325,14089,107121,5,2.09333370674284,116900,272.073001558985,26.5732309818268,26.5732309818268,13748,107121,5,2.09333370674284,116900,272.073001558985,17.7332708835602,17.7332708835602,8177,9745,5,3.05079527963058,8,7.99958953309389,25.2047431468964,25.2047431468964,7924,9745,5,3.05079527963058,8,7.99958953309389,,,,,,,
hospital-ward,75,32424,1,53,2,4,1.50476098060608,1.50476098060608,2502,12560,5,2.24745222929936,347500,2215.83638535032,2.20149993896484,2.20149993896484,2439,12560,5,2.24745222929936,347500,2215.83638535032,1.4449610710144,1.4449610710144,1737,2838,5,3.1215644820296,806,102.800563777308,1.8856418132782,1.8856418132782,1686,2838,5,3.1215644820296,806,102.800563777308,,,,,,,
infectious,10972,415912,1,83,2,5,757.686588048935,757.686588048935,96662,161947,6,2.37945747682884,6946340,470817.544634973,822.192181110382,822.192181110382,90145,161947,6,2.37945747682884,6946340,470817.544634973,690.22661614418,690.22661614418,65424,58866,6,3.23031970916998,2806,153.727669622533,802.168975114822,802.168975114822,61426,58866,6,3.23031970916998,2806,153.727669622533,,,,,,,
hypertext,113,20818,1,50,2,6,1.43952298164368,1.43952298164368,3109,8763,7,2.11959374643387,212340,2867.88999201187,1.79625797271729,1.79625797271729,2907,8763,7,2.11959374643387,212340,2867.88999201187,1.29822421073914,1.29822421073914,1263,1020,7,3.13823529411765,800,99.2745098039216,1.66042804718018,1.66042804718018,1094,1020,7,3.13823529411765,800,99.2745098039216,,,,,,,
dnc,1866,37421,1,11339,2,7,24.8878390789032,24.8878390789032,13573,25548,8,2.44187411930484,84869755,6220151.78965085,29.9819600582123,29.9819600582123,12585,25548,8,2.44187411930484,84869755,6220151.78965085,25.2215628623962,25.2215628623962,8795,8507,8,3.54637357470319,65973,19942.5022922299,28.9658441543579,28.9658441543579,7872,8507,8,3.54637357470319,65973,19942.5022922299,,,,,,,
karlsruhe,1870,461661,1,1341,2,6,62.0613310337067,62.0613310337067,22158,337230,7,2.02060611452125,123837267,689477.297666281,97.9704349040985,97.9704349040985,22058,337230,7,2.02060611452125,123837267,689477.297666281,61.023365020752,61.023365020752,5644,8299,7,3.06265815158453,5144,2176.42956982769,81.8732838630676,81.8732838630676,5545,8299,7,3.06265815158453,5144,2176.42956982769,,,,,,,
facebook-like,1899,59835,1,1398,2,3,27.7771170139313,27.7771170139313,15871,38384,4,1.9540694039183,16736181,830822.047285327,32.7301859855652,32.7301859855652,15868,38384,4,1.9540694039183,16736181,830822.047285327,26.3863680362701,26.3863680362701,1340,135,4,3.00740740740741,3324,2218.0962962963,31.1599831581116,31.1599831581116,1340,135,4,3.00740740740741,3324,2218.0962962963,,,,,,,
as-733,7579,11385666,1,29,2,13,3136.75148200989,3136.75148200989,205821,4245340,12,2.51045452189931,67737600,120986.492169296,,3600, , , , , , ,3348.57229089737,3348.57229089737,186918,1290050,12,3.68569590325956,58,57.9398891515833,,3600, , , , , , ,,,,,,,
london,270,526371,2,0,2,2,117.675229072571,117.675229072571,37141,81164,4,2.56393228524962,1439,649.297582672121,116.51580286026,116.51580286026,37141,81164,4,2.56393228524962,1439,649.297582672121,2.2125129699707,2.2125129699707,341,0,0,0,0,0,2.39055991172791,2.39055991172791,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,0,2,2,200.9043660164,200.9043660164,46428,144413,4,2.697859611,1439,456.2263785116,205.2696530819,205.2696530819,46428,144413,4,2.697859611,1439,456.2263785116,3.9685230255127,3.9685230255127,390,0,0,0,0,0,4.17670512199402,4.17670512199402,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,0,2,2,583.3912379742,583.3912379742,88327,317195,4,2.7405255442,1439,395.2820000315,594.3624989986,594.3624989986,88327,317195,4,2.7405255442,1439,395.2820000315,9.65313196182251,9.65313196182251,579,0,0,0,0,0,9.96362400054932,9.96362400054932,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,47,2,4,18.1741371155,18.1741371155,15157,18647,6,2.6710462809,272330,115060.266423553,18.8602190018,18.8602190018,15068,18647,6,2.6710462809,272330,115060.266423553,5.96307897567749,5.96307897567749,1398,113,6,5.01769911504425,174,64.9734513274336,5.92537403106689,5.92537403106689,1395,113,6,5.01769911504425,174,64.9734513274336,,,,,,,
highschool-2012,180,45047,2,80,2,4,44.8907980919,44.8907980919,22848,26947,6,2.4349278213,729500,436183.987085761,41.4076669216,41.4076669216,22795,26947,6,2.4349278213,729500,436183.987085761,7.98049283027649,7.98049283027649,1223,66,6,5.06060606060606,320,123.636363636364,8.08722496032715,8.08722496032715,1219,66,6,5.06060606060606,320,123.636363636364,,,,,,,
highschool-2013,327,188508,2,9,2,4,619.9677619934,619.9677619934,66612,109757,5,2.5360387037,363560,176563.934008765,626.316106081,626.316106081,66529,109757,5,2.5360387037,363560,176563.934008765,99.8671610355377,99.8671610355377,2194,81,5,5,18,18,98.3958199024201,98.3958199024201,2195,81,5,5,18,18,,,,,,,
primaryschool,242,125773,2,4,2,4,331.746474981308,331.746474981308,58346,96690,5,2.73613610507808,116900,35261.7756127831,335.314143896103,335.314143896103,58166,96690,5,2.73613610507808,116900,35261.7756127831,130.949203968048,130.949203968048,3863,77,5,5,8,8,127.834553003311,127.834553003311,3866,77,5,5,8,8,,,,,,,
hospital-ward,75,32424,2,53,2,4,11.689493894577,11.689493894577,7627,15729,6,2.92917540848115,347500,61391.7671180622,11.9555661678314,11.9555661678314,7599,15729,6,2.92917540848115,347500,61391.7671180622,7.61295104026794,7.61295104026794,871,131,6,5.0763358778626,126,78.6717557251908,7.62175107002258,7.62175107002258,872,131,6,5.0763358778626,126,78.6717557251908,,,,,,,
hypertext,113,20818,2,50,2,6,16.2797050476074,16.2797050476074,11788,13149,8,2.55783709787817,212340,102238.281998631,15.6772520542145,15.6772520542145,11508,13149,8,2.55783709787817,212340,102238.281998631,7.23783302307129,7.23783302307129,1188,56,8,5.66071428571429,160,97.8571428571429,7.15518593788147,7.15518593788147,1048,56,8,5.66071428571429,160,97.8571428571429,,,,,,,
dnc,1866,37421,2,11339,2,7,,3600, , , , , , ,,3600, , , , , , ,154.862533092499,154.862533092499,22466,9471,9,5.30778164924506,53383,16818.2547777426,165.212374925613,165.212374925613,21370,9471,9,5.30778164924506,53383,16818.2547777426,,,,,,,
karlsruhe,1870,461661,2,1341,2,6,,3600, , , , , , ,,3600, , , , , , ,592.260109901428,592.260109901428,9319,711,8,5.11673699015471,3543,2000.72011251758,579.592809915543,579.592809915543,9253,711,8,5.11673699015471,3543,2000.72011251758,,,,,,,
facebook-like,1899,59835,2,1398,2,3,,3600, , , , , , ,,3600, , , , , , ,214.032207012177,214.032207012177,6785,0,0,0,0,0,221.231553077698,221.231553077698,6785,0,0,0,0,0,,,,,,,
london,270,526371,3,0,2,2,,3600, , , , , , ,,3600, , , , , , ,5.48647093772888,5.48647093772888,693,0,0,0,0,0,5.68560004234314,5.68560004234314,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,0,2,2,,3600, , , , , , ,,3600, , , , , , ,10.8641550540924,10.8641550540924,799,0,0,0,0,0,11.2240259647369,11.2240259647369,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,0,2,2,,3600, , , , , , ,,3600, , , , , , ,36.624125957489,36.624125957489,1318,0,0,0,0,0,37.141979932785,37.141979932785,1318,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,47,2,4,933.5667278767,933.5667278767,416418,457638,7,3.2968569044,272330,193722.887109462,958.249309063,958.249309063,416384,457638,7,3.2968569044,272330,193722.887109462,147.298045158386,147.298045158386,7181,3,7,7,54,54,139.852818965912,139.852818965912,7181,3,7,7,54,54,,,,,,,
highschool-2012,180,45047,3,80,2,4,3007.7858831883,3007.7858831883,1093045,1150820,6,3.1699970456,729500,605940.160216194,3002.7491400242,3002.7491400242,1093026,1150820,6,3.1699970456,729500,605940.160216194,191.794731855392,191.794731855392,6967,0,0,0,0,0,195.825239896774,195.825239896774,6967,0,0,0,0,0,,,,,,,
hospital-ward,75,32424,3,53,2,4,357.536718130112,357.536718130112,94923,126785,7,3.47763536695981,347500,185123.920235044,364.019930839539,364.019930839539,94914,126785,7,3.47763536695981,347500,185123.920235044,204.306669950485,204.306669950485,3344,2,7,7,66,66,206.78401017189,206.78401017189,3344,2,7,7,66,66,,,,,,,
hypertext,113,20818,3,50,2,6,725.153055906296,725.153055906296,297625,318034,9,3.265481049196,212340,156348.438846161,737.938348054886,737.938348054886,297356,318034,9,3.265481049196,212340,156348.438846161,291.920295953751,291.920295953751,6123,47,9,7.1063829787234,140,81.2765957446809,282.438340902328,282.438340902328,6099,47,9,7.1063829787234,140,81.2765957446809,,,,,,,
london,270,526371,4,0,2,2,,3600, , , , , , ,,3600, , , , , , ,14.3340651988983,14.3340651988983,1334,0,0,0,0,0,14.7006850242615,14.7006850242615,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,0,2,2,,3600, , , , , , ,,3600, , , , , , ,31.4190831184387,31.4190831184387,1561,0,0,0,0,0,31.5541701316833,31.5541701316833,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,0,2,2,,3600, , , , , , ,,3600, , , , , , ,170.176347017288,170.176347017288,3278,0,0,0,0,0,171.354709863663,171.354709863663,3278,0,0,0,0,0,,,,,,,
london,270,526371,5,0,2,2,,3600, , , , , , ,,3600, , , , , , ,42.4449949264526,42.4449949264526,2757,0,0,0,0,0,42.3973429203033,42.3973429203033,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,0,2,2,,3600, , , , , , ,,3600, , , , , , ,96.9046277999878,96.9046277999878,3316,0,0,0,0,0,96.8218231201172,96.8218231201172,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,0,2,2,,3600, , , , , , ,,3600, , , , , , ,872.05460190773,872.05460190773,10100,0,0,0,0,0,863.493123054504,863.493123054504,10100,0,0,0,0,0,,,,,,,
london,270,526371,1,0,3,2,0.987957954406738,0.987957954406738,602,28500,3,2.036,1439,23.7933333333333,1.154620885849,1.154620885849,602,28500,3,2.036,1439,23.7933333333333,0.850924015045166,0.850924015045166,122,1296,3,3,526,6.3070987654321,1.05120515823364,1.05120515823364,122,1296,3,3,526,6.3070987654321,,,,,,,
paris,302,581292,1,0,3,2,1.5463600159,1.5463600159,671,50702,3,2.0211825963,1439,14.5620093882,1.8481550217,1.8481550217,671,50702,3,2.0211825963,1439,14.5620093882,1.3275740146637,1.3275740146637,120,1376,3,3,378,3.14752906976744,1.50421595573425,1.50421595573425,120,1376,3,3,378,3.14752906976744,,,,,,,
ny,417,658418,1,0,3,2,3.3815159798,3.3815159798,991,115718,3,2.0320952661,1439,8.2934893448,3.9642798901,3.9642798901,991,115718,3,2.0320952661,1439,8.2934893448,2.62375617027283,2.62375617027283,221,4131,3,3,328,2.51246671508109,3.19930386543274,3.19930386543274,221,4131,3,3,328,2.51246671508109,,,,,,,
highschool-2011,126,28560,1,238,3,7,1.0881419182,1.0881419182,4619,7389,7,2.4291514413,272330,5194.6293138449,1.3569729328,1.3569729328,4196,7389,7,2.4291514413,272330,5194.6293138449,1.01570081710815,1.01570081710815,3672,2373,7,3.38938053097345,1276,423.316477033291,1.26203298568726,1.26203298568726,3296,2373,7,3.38938053097345,1276,423.316477033291,,,,,,,
highschool-2012,180,45047,1,404,3,5,1.2032730579,1.2032730579,4108,9501,6,2.2039785286,729500,14784.7207662351,1.5418128967,1.5418128967,3897,9501,6,2.2039785286,729500,14784.7207662351,1.150141954422,1.150141954422,2607,1799,6,3.17732073374097,2008,765.587548638132,1.43614888191223,1.43614888191223,2440,1799,6,3.17732073374097,2008,765.587548638132,,,,,,,
highschool-2013,327,188508,1,48,3,5,6.4543859959,6.4543859959,10772,57121,6,2.1605539119,363560,2227.5051207087,8.4801259041,8.4801259041,10398,57121,6,2.1605539119,363560,2227.5051207087,6.12934994697571,6.12934994697571,6949,8442,6,3.12508884150675,1476,97.1210613598673,7.88178300857544,7.88178300857544,6667,8442,6,3.12508884150675,1476,97.1210613598673,,,,,,,
primaryschool,242,125773,1,23,3,4,14.3173310756683,14.3173310756683,17434,80648,5,2.20046374367622,116900,406.826232516615,19.447881937027,19.447881937027,16939,80648,5,2.20046374367622,116900,406.826232516615,13.7847089767456,13.7847089767456,12272,14988,5,3.09480918067788,726,39.6854149986656,18.947114944458,18.947114944458,11865,14988,5,3.09480918067788,726,39.6854149986656,,,,,,,
hospital-ward,75,32424,1,267,3,6,1.38535308837891,1.38535308837891,3739,8693,7,2.51880823651214,347500,3625.42919590475,1.72427105903626,1.72427105903626,3545,8693,7,2.51880823651214,347500,3625.42919590475,1.55375409126282,1.55375409126282,3075,3504,7,3.30850456621005,2034,503.69549086758,1.65914297103882,1.65914297103882,2897,3504,7,3.30850456621005,2034,503.69549086758,,,,,,,
infectious,10972,415912,1,417,3,9,754.379296064377,754.379296064377,170587,134787,9,2.99591948778443,6946340,566287.237062922,858.196667909622,858.196667909622,149545,134787,9,2.99591948778443,6946340,566287.237062922,705.679383039475,705.679383039475,143961,82125,9,3.76814611872146,5814,758.240401826484,821.392778873444,821.392778873444,126520,82125,9,3.76814611872146,5814,758.240401826484,,,,,,,
hypertext,113,20818,1,254,3,7,1.29437208175659,1.29437208175659,3523,6344,7,2.1968789407314,212340,4362.49527112232,1.5932080745697,1.5932080745697,3273,6344,7,2.1968789407314,212340,4362.49527112232,1.19041299819946,1.19041299819946,1841,1166,7,3.16809605488851,2668,485.295025728988,1.47540092468262,1.47540092468262,1631,1166,7,3.16809605488851,2668,485.295025728988,,,,,,,
dnc,1866,37421,1,56699,3,9,25.273638010025,25.273638010025,20442,24519,9,2.82715445164974,84869755,6563498.36918308,31.4676148891449,31.4676148891449,17977,24519,9,2.82715445164974,84869755,6563498.36918308,25.2900409698486,25.2900409698486,15913,11715,9,3.89048228766539,472458,102623.592744345,30.3505928516388,30.3505928516388,13557,11715,9,3.89048228766539,472458,102623.592744345,,,,,,,
karlsruhe,1870,461661,1,6706,3,6,58.8537931442261,58.8537931442261,25826,297293,7,2.07441480290488,123837267,792825.543497492,81.2019050121307,81.2019050121307,25603,297293,7,2.07441480290488,123837267,792825.543497492,57.986093044281,57.986093044281,10419,21311,7,3.12585049974192,25139,10976.3512270658,78.2543909549713,78.2543909549713,10205,21311,7,3.12585049974192,25139,10976.3512270658,,,,,,,
facebook-like,1899,59835,1,6992,3,3,27.2274379730225,27.2274379730225,16108,33876,4,1.95563230605739,16736181,952040.42265911,32.6472518444061,32.6472518444061,16102,33876,4,1.95563230605739,16736181,952040.42265911,25.6492819786072,25.6492819786072,1765,393,4,3.00763358778626,17760,11176.9083969466,30.4217200279236,30.4217200279236,1765,393,4,3.00763358778626,17760,11176.9083969466,,,,,,,
as-733,7579,11385666,1,148,3,13,3130.89629292488,3130.89629292488,205821,4245340,12,2.51045452189931,67737600,121223.81029364,,3600, , , , , , ,3318.01907801628,3318.01907801628,186918,1290050,12,3.68569590325956,296,295.693227394287,,3600, , , , , , ,,,,,,,
london,270,526371,2,0,3,2,117.675229072571,117.675229072571,37141,81164,4,2.56393228524962,1439,649.297582672121,116.51580286026,116.51580286026,37141,81164,4,2.56393228524962,1439,649.297582672121,2.2125129699707,2.2125129699707,341,0,0,0,0,0,2.39055991172791,2.39055991172791,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,0,3,2,200.9043660164,200.9043660164,46428,144413,4,2.697859611,1439,456.2263785116,205.2696530819,205.2696530819,46428,144413,4,2.697859611,1439,456.2263785116,3.9685230255127,3.9685230255127,390,0,0,0,0,0,4.17670512199402,4.17670512199402,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,0,3,2,583.3912379742,583.3912379742,88327,317195,4,2.7405255442,1439,395.2820000315,594.3624989986,594.3624989986,88327,317195,4,2.7405255442,1439,395.2820000315,9.65313196182251,9.65313196182251,579,0,0,0,0,0,9.96362400054932,9.96362400054932,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,238,3,7,17.0829899311,17.0829899311,25953,27072,8,3.0345744681,272330,79515.4337322695,17.7492539883,17.7492539883,25301,27072,8,3.0345744681,272330,79515.4337322695,6.9481189250946,6.9481189250946,6785,2109,8,5.26315789473684,756,338.105263157895,7.07563495635986,7.07563495635986,6531,2109,8,5.26315789473684,756,338.105263157895,,,,,,,
highschool-2012,180,45047,2,404,3,5,34.7958538532,34.7958538532,27829,32399,7,2.5702336492,729500,363100.818543782,35.8042051792,35.8042051792,27661,32399,7,2.5702336492,729500,363100.818543782,7.48498201370239,7.48498201370239,2179,185,7,5.0972972972973,1588,641.513513513514,7.52777695655823,7.52777695655823,2151,185,7,5.0972972972973,1588,641.513513513514,,,,,,,
highschool-2013,327,188508,2,48,3,5,269.6017990112,269.6017990112,79651,111760,6,2.5752952756,363560,173440.526342162,270.1872179508,270.1872179508,79481,111760,6,2.5752952756,363560,173440.526342162,42.3021740913391,42.3021740913391,4338,359,6,5.01114206128134,196,71.041782729805,42.0250210762024,42.0250210762024,4343,359,6,5.01114206128134,196,71.041782729805,,,,,,,
primaryschool,242,125773,2,23,3,4,240.670147895813,240.670147895813,79053,142281,6,2.86926574876477,116900,23989.911808323,264.938748121262,264.938748121262,78769,142281,6,2.86926574876477,116900,23989.911808323,97.8004808425903,97.8004808425903,6909,435,6,5.01149425287356,86,29.5402298850575,95.1880059242249,95.1880059242249,6914,435,6,5.01149425287356,86,29.5402298850575,,,,,,,
hospital-ward,75,32424,2,267,3,6,10.3721370697021,10.3721370697021,13603,23999,7,3.14146422767615,347500,40602.9737905746,10.4716579914093,10.4716579914093,13447,23999,7,3.14146422767615,347500,40602.9737905746,7.46811699867249,7.46811699867249,3050,960,7,5.171875,814,391,7.28465604782105,7.28465604782105,3009,960,7,5.171875,814,391,,,,,,,
hypertext,113,20818,2,254,3,7,13.9916679859161,13.9916679859161,17426,18910,9,2.73569539925965,212340,71349.965203596,14.1665599346161,14.1665599346161,17022,18910,9,2.73569539925965,212340,71349.965203596,6.8086941242218,6.8086941242218,2045,104,9,5.43269230769231,568,433.769230769231,7.03512001037598,7.03512001037598,1861,104,9,5.43269230769231,568,433.769230769231,,,,,,,
dnc,1866,37421,2,56699,3,9,,3600, , , , , , ,,3600, , , , , , ,197.152273893356,197.152273893356,60609,27584,11,5.56104988399072,299794,92586.1546911253,203.944195985794,203.944195985794,55439,27584,11,5.56104988399072,299794,92586.1546911253,,,,,,,
karlsruhe,1870,461661,2,6706,3,6,,3600, , , , , , ,,3600, , , , , , ,559.952960014343,559.952960014343,14762,4438,8,5.10432627309599,19749,9739.27264533574,568.992789030075,568.992789030075,14670,4438,8,5.10432627309599,19749,9739.27264533574,,,,,,,
facebook-like,1899,59835,2,6992,3,3,,3600, , , , , , ,,3600, , , , , , ,229.685123920441,229.685123920441,8983,2,5,5,10357,9541.5,241.552314996719,241.552314996719,8983,2,5,5,10357,9541.5,,,,,,,
london,270,526371,3,0,3,2,,3600, , , , , , ,,3600, , , , , , ,5.48647093772888,5.48647093772888,693,0,0,0,0,0,5.68560004234314,5.68560004234314,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,0,3,2,,3600, , , , , , ,,3600, , , , , , ,10.8641550540924,10.8641550540924,799,0,0,0,0,0,11.2240259647369,11.2240259647369,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,0,3,2,,3600, , , , , , ,,3600, , , , , , ,36.624125957489,36.624125957489,1318,0,0,0,0,0,37.141979932785,37.141979932785,1318,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,238,3,7,765.8150551319,765.8150551319,534032,577447,9,3.5060083436,272330,153688.322678964,783.3533349037,783.3533349037,532758,577447,9,3.5060083436,272330,153688.322678964,128.569464921951,128.569464921951,23421,2494,9,7.14194065757819,496,300.121892542101,130.523743867874,130.523743867874,23305,2494,9,7.14194065757819,496,300.121892542101,,,,,,,
highschool-2012,180,45047,3,404,3,5,2428.4441468716,2428.4441468716,1215394,1293685,7,3.2645350298,729500,539186.561504539,2427.5814189911,2427.5814189911,1215271,1293685,7,3.2645350298,729500,539186.561504539,167.057809114456,167.057809114456,13082,8,7,7,648,550.5,162.758733034134,162.758733034134,13082,8,7,7,648,550.5,,,,,,,
highschool-2013,327,188508,3,48,3,5,,3600, , , , , , ,,3600, , , , , , ,1452.70768594742,1452.70768594742,41286,0,0,0,0,0,1436.97881913185,1436.97881913185,41286,0,0,0,0,0,,,,,,,
hospital-ward,75,32424,3,267,3,6,244.910546064377,244.910546064377,121892,169876,8,3.67616967670536,347500,138411.276248558,248.785387039185,248.785387039185,121816,169876,8,3.67616967670536,347500,138411.276248558,143.175406932831,143.175406932831,6368,127,8,7.00787401574803,634,345.811023622047,140.798375844955,140.798375844955,6373,127,8,7.00787401574803,634,345.811023622047,,,,,,,
hypertext,113,20818,3,254,3,7,603.744918107986,603.744918107986,372289,397058,9,3.41723627278634,212340,125389.802668628,602.712821006775,602.712821006775,371931,397058,9,3.41723627278634,212340,125389.802668628,229.61323094368,229.61323094368,13437,48,9,7.27083333333333,548,487.166666666667,230.988229990005,230.988229990005,13403,48,9,7.27083333333333,548,487.166666666667,,,,,,,
london,270,526371,4,0,3,2,,3600, , , , , , ,,3600, , , , , , ,14.3340651988983,14.3340651988983,1334,0,0,0,0,0,14.7006850242615,14.7006850242615,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,0,3,2,,3600, , , , , , ,,3600, , , , , , ,31.4190831184387,31.4190831184387,1561,0,0,0,0,0,31.5541701316833,31.5541701316833,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,0,3,2,,3600, , , , , , ,,3600, , , , , , ,170.176347017288,170.176347017288,3278,0,0,0,0,0,171.354709863663,171.354709863663,3278,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,4,238,3,7,,3600, , , , , , ,,3600, , , , , , ,2854.81328201294,2854.81328201294,99468,1588,11,9.08249370277078,456,285.622166246851,2920.47469305992,2920.47469305992,99474,1588,11,9.08249370277078,456,285.622166246851,,,,,,,
hospital-ward,75,32424,4,267,3,6,,3600, , , , , , ,,3600, , , , , , ,2903.06155896187,2903.06155896187,38091,0,0,0,0,0,2930.77605295181,2930.77605295181,38090,0,0,0,0,0,,,,,,,
london,270,526371,5,0,3,2,,3600, , , , , , ,,3600, , , , , , ,42.4449949264526,42.4449949264526,2757,0,0,0,0,0,42.3973429203033,42.3973429203033,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,0,3,2,,3600, , , , , , ,,3600, , , , , , ,96.9046277999878,96.9046277999878,3316,0,0,0,0,0,96.8218231201172,96.8218231201172,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,0,3,2,,3600, , , , , , ,,3600, , , , , , ,872.05460190773,872.05460190773,10100,0,0,0,0,0,863.493123054504,863.493123054504,10100,0,0,0,0,0,,,,,,,
london,270,526371,1,0,4,2,0.987957954406738,0.987957954406738,602,28500,3,2.036,1439,23.7933333333333,1.154620885849,1.154620885849,602,28500,3,2.036,1439,23.7933333333333,0.850924015045166,0.850924015045166,122,1296,3,3,526,6.3070987654321,1.05120515823364,1.05120515823364,122,1296,3,3,526,6.3070987654321,,,,,,,
paris,302,581292,1,0,4,2,1.5463600159,1.5463600159,671,50702,3,2.0211825963,1439,14.5620093882,1.8481550217,1.8481550217,671,50702,3,2.0211825963,1439,14.5620093882,1.3275740146637,1.3275740146637,120,1376,3,3,378,3.14752906976744,1.50421595573425,1.50421595573425,120,1376,3,3,378,3.14752906976744,,,,,,,
ny,417,658418,1,0,4,2,3.3815159798,3.3815159798,991,115718,3,2.0320952661,1439,8.2934893448,3.9642798901,3.9642798901,991,115718,3,2.0320952661,1439,8.2934893448,2.62375617027283,2.62375617027283,221,4131,3,3,328,2.51246671508109,3.19930386543274,3.19930386543274,221,4131,3,3,328,2.51246671508109,,,,,,,
highschool-2011,126,28560,1,1191,4,11,1.7787230015,1.7787230015,9732,7246,9,2.9799889594,272330,7131.9870273254,1.9109618664,1.9109618664,7935,7246,9,2.9799889594,272330,7131.9870273254,1.66347622871399,1.66347622871399,8944,3841,9,3.8815412652955,5782,2115.69903670919,1.82916498184204,1.82916498184204,7200,3841,9,3.8815412652955,5782,2115.69903670919,,,,,,,
highschool-2012,180,45047,1,2024,4,6,1.1738398075,1.1738398075,4715,7688,7,2.3332466181,729500,21431.1992715921,1.4297327995,1.4297327995,4399,7688,7,2.3332466181,729500,21431.1992715921,1.09821486473084,1.09821486473084,3334,2218,7,3.23624887285843,12408,3829.17222723174,1.31206893920898,1.31206893920898,3071,2218,7,3.23624887285843,12408,3829.17222723174,,,,,,,
highschool-2013,327,188508,1,241,4,6,5.3248851299,5.3248851299,15068,35934,7,2.3559859743,363560,3928.81883453,6.7824470997,6.7824470997,14129,35934,7,2.3559859743,363560,3928.81883453,5.15024709701538,5.15024709701538,11904,10545,7,3.24409672830725,6462,452.380559506875,6.37484884262085,6.37484884262085,11079,10545,7,3.24409672830725,6462,452.380559506875,,,,,,,
primaryschool,242,125773,1,116,4,5,13.5470669269562,13.5470669269562,26194,68699,6,2.4431359990684,116900,665.651901774407,17.5222840309143,17.5222840309143,25084,68699,6,2.4431359990684,116900,665.651901774407,13.2024779319763,13.2024779319763,22050,25310,6,3.21236665349664,1732,202.2288423548,16.8149890899658,16.8149890899658,21035,25310,6,3.21236665349664,1732,202.2288423548,,,,,,,
hospital-ward,75,32424,1,1339,4,7,1.94563698768616,1.94563698768616,7843,8763,8,3.11571379664498,347500,5674.87892274335,2.36506080627441,2.36506080627441,7041,8763,8,3.11571379664498,347500,5674.87892274335,1.88003301620483,1.88003301620483,7313,5721,8,3.72207656004195,11058,2368.015032337,2.35296607017517,2.35296607017517,6529,5721,8,3.72207656004195,11058,2368.015032337,,,,,,,
infectious,10972,415912,1,2087,4,18,988.32911491394,988.32911491394,1244253,157634,16,4.37750739053757,6946340,487227.402298996,1003.35244297981,1003.35244297981,652903,157634,16,4.37750739053757,6946340,487227.402298996,922.438290834427,922.438290834427,1221796,119600,16,5.22531772575251,12814,3786.5543645485,961.799007177353,961.799007177353,635012,119600,16,5.22531772575251,12814,3786.5543645485,,,,,,,
hypertext,113,20818,1,1274,4,7,1.32473206520081,1.32473206520081,4440,5986,7,2.36501837621116,212340,6588.34146341463,1.60545706748962,1.60545706748962,4077,5986,7,2.36501837621116,212340,6588.34146341463,1.26281714439392,1.26281714439392,3022,1929,7,3.19129082426128,9588,2228.80974598237,1.46677899360657,1.46677899360657,2696,1929,7,3.19129082426128,9588,2228.80974598237,,,,,,,
dnc,1866,37421,1,283496,4,13,34.9551119804382,34.9551119804382,73821,18960,13,3.89746835443038,84869755,8875724.41228903,39.4540090560913,39.4540090560913,48268,18960,13,3.89746835443038,84869755,8875724.41228903,35.8943350315094,35.8943350315094,69613,12409,13,5.04956080264324,2933751,535374.028527682,39.2866101264954,39.2866101264954,44296,12409,13,5.04956080264324,2933751,535374.028527682,,,,,,,
karlsruhe,1870,461661,1,33530,4,6,59.2308878898621,59.2308878898621,31640,272374,7,2.16495333622152,123837267,918478.041498087,78.5556778907776,78.5556778907776,31117,272374,7,2.16495333622152,123837267,918478.041498087,56.2804119586945,56.2804119586945,17375,39074,7,3.19770179659108,102423,58479.3915903158,76.336061000824,76.336061000824,16878,39074,7,3.19770179659108,102423,58479.3915903158,,,,,,,
facebook-like,1899,59835,1,34963,4,4,27.0750479698181,27.0750479698181,16531,28412,5,1.96258623116993,16736181,1188048.90771505,32.8318719863892,32.8318719863892,16508,28412,5,1.96258623116993,16736181,1188048.90771505,25.7404158115387,25.7404158115387,2475,818,5,3.02200488997555,100464,58848.5806845966,29.8955478668213,29.8955478668213,2466,818,5,3.02200488997555,100464,58848.5806845966,,,,,,,
as-733,7579,11385666,1,743,4,13,3130.80396294594,3130.80396294594,205821,4245340,12,2.51045452189931,67737600,122410.400915357,,3600, , , , , , ,3231.17302489281,3231.17302489281,186918,1290050,12,3.68569590325956,1486,1484.45991860781,,3600, , , , , , ,,,,,,,
london,270,526371,2,0,4,2,117.675229072571,117.675229072571,37141,81164,4,2.56393228524962,1439,649.297582672121,116.51580286026,116.51580286026,37141,81164,4,2.56393228524962,1439,649.297582672121,2.2125129699707,2.2125129699707,341,0,0,0,0,0,2.39055991172791,2.39055991172791,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,0,4,2,200.9043660164,200.9043660164,46428,144413,4,2.697859611,1439,456.2263785116,205.2696530819,205.2696530819,46428,144413,4,2.697859611,1439,456.2263785116,3.9685230255127,3.9685230255127,390,0,0,0,0,0,4.17670512199402,4.17670512199402,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,0,4,2,583.3912379742,583.3912379742,88327,317195,4,2.7405255442,1439,395.2820000315,594.3624989986,594.3624989986,88327,317195,4,2.7405255442,1439,395.2820000315,9.65313196182251,9.65313196182251,579,0,0,0,0,0,9.96362400054932,9.96362400054932,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,1191,4,11,23.2907979488,23.2907979488,60965,40567,10,3.5751719378,272330,54565.6803806049,23.8260900974,23.8260900974,55538,40567,10,3.5751719378,272330,54565.6803806049,13.8924739360809,13.8924739360809,35023,8136,10,5.83628318584071,3162,1928.88716814159,13.4648339748383,13.4648339748383,30780,8136,10,5.83628318584071,3162,1928.88716814159,,,,,,,
highschool-2012,180,45047,2,2024,4,6,32.7211251259,32.7211251259,32798,37027,7,2.6854997704,729500,319530.129148999,34.1903350353,34.1903350353,32486,37027,7,2.6854997704,729500,319530.129148999,7.72227501869202,7.72227501869202,3572,524,7,5.12786259541985,4828,3393.03816793893,7.87185907363892,7.87185907363892,3510,524,7,5.12786259541985,4828,3393.03816793893,,,,,,,
highschool-2013,327,188508,2,241,4,6,213.5263161659,213.5263161659,111542,142438,7,2.77897752,363560,136318.859559949,219.4639048576,219.4639048576,110761,142438,7,2.77897752,363560,136318.859559949,39.5381050109863,39.5381050109863,13437,2837,7,5.11032781106803,1342,337.861120902362,42.0889790058136,42.0889790058136,13306,2837,7,5.11032781106803,1342,337.861120902362,,,,,,,
primaryschool,242,125773,2,116,4,5,211.850131034851,211.850131034851,140874,235365,7,3.08024557602022,116900,14658.3842797357,210.738085985184,210.738085985184,139910,235365,7,3.08024557602022,116900,14658.3842797357,101.629873037338,101.629873037338,21651,4762,7,5.06236875262495,672,160.887022259555,99.0444829463959,99.0444829463959,21591,4762,7,5.06236875262495,672,160.887022259555,,,,,,,
hospital-ward,75,32424,2,1339,4,7,14.7073979377747,14.7073979377747,33768,41061,9,3.63293636297216,347500,25666.935851538,16.1881728172302,16.1881728172302,32657,41061,9,3.63293636297216,347500,25666.935851538,11.8046538829803,11.8046538829803,16748,7143,9,5.39717205655887,5398,1933.15343693126,12.1200549602509,12.1200549602509,16005,7143,9,5.39717205655887,5398,1933.15343693126,,,,,,,
hypertext,113,20818,2,1274,4,7,16.8542339801788,16.8542339801788,30865,33097,9,2.99625343686739,212340,42338.4592561259,17.0708858966827,17.0708858966827,30103,33097,9,2.99625343686739,212340,42338.4592561259,10.3357508182526,10.3357508182526,4296,499,9,5.12825651302605,3088,1825.90380761523,10.2719459533691,10.2719459533691,3931,499,9,5.12825651302605,3088,1825.90380761523,,,,,,,
dnc,1866,37421,2,283496,4,13,,3600, , , , , , ,,3600, , , , , , ,362.069806814194,362.069806814194,378836,68236,13,6.34499384489126,2720643,470177.120229791,358.05353808403,358.05353808403,288341,68236,13,6.34499384489126,2720643,470177.120229791,,,,,,,
karlsruhe,1870,461661,2,33530,4,6,,3600, , , , , , ,,3600, , , , , , ,595.894355773926,595.894355773926,24764,11172,8,5.21115288220551,93177,55633.3166845686,583.823121786118,583.823121786118,24397,11172,8,5.21115288220551,93177,55633.3166845686,,,,,,,
facebook-like,1899,59835,2,34963,4,4,,3600, , , , , , ,,3600, , , , , , ,246.882809877396,246.882809877396,11432,38,6,5.02631578947368,67879,47329.0526315789,246.421902179718,246.421902179718,11433,38,6,5.02631578947368,67879,47329.0526315789,,,,,,,
london,270,526371,3,0,4,2,,3600, , , , , , ,,3600, , , , , , ,5.48647093772888,5.48647093772888,693,0,0,0,0,0,5.68560004234314,5.68560004234314,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,0,4,2,,3600, , , , , , ,,3600, , , , , , ,10.8641550540924,10.8641550540924,799,0,0,0,0,0,11.2240259647369,11.2240259647369,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,0,4,2,,3600, , , , , , ,,3600, , , , , , ,36.624125957489,36.624125957489,1318,0,0,0,0,0,37.141979932785,37.141979932785,1318,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,1191,4,11,754.2828118801,754.2828118801,861405,816560,13,3.8288576467,272330,109793.774745273,771.9042961597,771.9042961597,842622,816560,13,3.8288576467,272330,109793.774745273,189.658942937851,189.658942937851,145762,21751,13,7.71541538320077,2782,1877.46255344582,185.926824092865,185.926824092865,133944,21751,13,7.71541538320077,2782,1877.46255344582,,,,,,,
highschool-2012,180,45047,3,2024,4,6,2172.5795829296,2172.5795829296,1350773,1455379,8,3.3528723446,729500,480374.503029108,2210.5089042187,2210.5089042187,1350418,1455379,8,3.3528723446,729500,480374.503029108,158.201241970062,158.201241970062,19304,57,8,7.01754385964912,4008,3103.78947368421,154.295997142792,154.295997142792,19320,57,8,7.01754385964912,4008,3103.78947368421,,,,,,,
highschool-2013,327,188508,3,241,4,6,,3600, , , , , , ,,3600, , , , , , ,1179.21825003624,1179.21825003624,83958,472,9,7.04872881355932,482,290.559322033898,1124.92702198029,1124.92702198029,83975,472,9,7.04872881355932,482,290.559322033898,,,,,,,
hospital-ward,75,32424,3,1339,4,7,225.965985059738,225.965985059738,222854,297804,10,4.14868839908127,347500,80523.5821580637,232.649052143097,232.649052143097,221255,297804,10,4.14868839908127,347500,80523.5821580637,138.010377883911,138.010377883911,30633,5740,10,7.21463414634146,3898,1737.80487804878,138.140266180038,138.140266180038,30198,5740,10,7.21463414634146,3898,1737.80487804878,,,,,,,
hypertext,113,20818,3,1274,4,7,606.652204990387,606.652204990387,583325,640928,9,3.68664342952719,212340,78898.5805519497,620.173072099686,620.173072099686,582310,640928,9,3.68664342952719,212340,78898.5805519497,268.76554608345,268.76554608345,31939,97,9,7.25773195876289,2428,1836.0412371134,262.089178800583,262.089178800583,31859,97,9,7.25773195876289,2428,1836.0412371134,,,,,,,
london,270,526371,4,0,4,2,,3600, , , , , , ,,3600, , , , , , ,14.3340651988983,14.3340651988983,1334,0,0,0,0,0,14.7006850242615,14.7006850242615,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,0,4,2,,3600, , , , , , ,,3600, , , , , , ,31.4190831184387,31.4190831184387,1561,0,0,0,0,0,31.5541701316833,31.5541701316833,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,0,4,2,,3600, , , , , , ,,3600, , , , , , ,170.176347017288,170.176347017288,3278,0,0,0,0,0,171.354709863663,171.354709863663,3278,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,4,1191,4,11,,3600, , , , , , ,,3600, , , , , , ,3039.5083630085,3039.5083630085,473659,39238,14,9.53708140068301,2662,1839.53578164025,3044.1225259304,3044.1225259304,459322,39238,14,9.53708140068301,2662,1839.53578164025,,,,,,,
highschool-2012,180,45047,4,2024,4,6,,3600, , , , , , ,,3600, , , , , , ,3543.9589240551,3543.9589240551,127419,1,9,9,3088,3088,3514.83574414253,3514.83574414253,127432,1,9,9,3088,3088,,,,,,,
hospital-ward,75,32424,4,1339,4,7,,3600, , , , , , ,,3600, , , , , , ,2149.40368103981,2149.40368103981,84142,1684,11,9.09916864608076,2818,1628.67695961995,2238.78824591637,2238.78824591637,84113,1684,11,9.09916864608076,2818,1628.67695961995,,,,,,,
london,270,526371,5,0,4,2,,3600, , , , , , ,,3600, , , , , , ,42.4449949264526,42.4449949264526,2757,0,0,0,0,0,42.3973429203033,42.3973429203033,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,0,4,2,,3600, , , , , , ,,3600, , , , , , ,96.9046277999878,96.9046277999878,3316,0,0,0,0,0,96.8218231201172,96.8218231201172,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,0,4,2,,3600, , , , , , ,,3600, , , , , , ,872.05460190773,872.05460190773,10100,0,0,0,0,0,863.493123054504,863.493123054504,10100,0,0,0,0,0,,,,,,,
london,270,526371,1,1,5,2,0.666768074035645,0.666768074035645,602,10631,3,2.0467500705484,1439,68.8998212773963,0.782767057418823,0.782767057418823,602,10631,3,2.0467500705484,1439,68.8998212773963,0.629827976226807,0.629827976226807,122,767,3,3,554,14.6166883963494,0.71788215637207,0.71788215637207,122,767,3,3,554,14.6166883963494,,,,,,,
paris,302,581292,1,1,5,2,0.8793518543,0.8793518543,671,13087,3,2.0046611141,1439,64.1807136853,1.0103099346,1.0103099346,671,13087,3,2.0046611141,1439,64.1807136853,0.762784004211426,0.762784004211426,120,363,3,3,540,21.3911845730028,0.871726989746094,0.871726989746094,120,363,3,3,540,21.3911845730028,,,,,,,
ny,417,658418,1,1,5,2,2.2506468296,2.2506468296,992,58540,3,2.03559959,1439,20.3413905022,2.9403460026,2.9403460026,991,58540,3,2.03559959,1439,20.3413905022,1.91850996017456,1.91850996017456,223,2501,3,3,522,8.32467013194722,2.1763379573822,2.1763379573822,223,2501,3,3,522,8.32467013194722,,,,,,,
highschool-2011,126,28560,1,5959,5,11,2.4610850811,2.4610850811,15200,6978,10,3.3059615936,272330,16094.0725136142,2.5045781136,2.5045781136,10903,6978,10,3.3059615936,272330,16094.0725136142,2.33603096008301,2.33603096008301,14513,4339,10,4.12929246370131,21738,10611.3422447569,2.32069301605225,2.32069301605225,10276,4339,10,4.12929246370131,21738,10611.3422447569,,,,,,,
highschool-2012,180,45047,1,10121,5,6,1.2479259968,1.2479259968,6074,7356,7,2.5730016313,729500,37605.3463839043,1.5333800316,1.5333800316,5586,7356,7,2.5730016313,729500,37605.3463839043,1.17177200317383,1.17177200317383,4909,3345,7,3.31390134529148,45402,17599.1662182362,1.39259505271912,1.39259505271912,4499,3345,7,3.31390134529148,45402,17599.1662182362,,,,,,,
highschool-2013,327,188508,1,1205,5,9,5.8596410751,5.8596410751,23573,29483,8,2.7114608418,363560,6667.9152392904,7.3013279438,7.3013279438,20751,29483,8,2.7114608418,363560,6667.9152392904,5.56113505363464,5.56113505363464,20880,14422,8,3.4771182914991,9930,2208.65829981972,6.65949988365173,6.65949988365173,18193,14422,8,3.4771182914991,9930,2208.65829981972,,,,,,,
primaryschool,242,125773,1,580,5,10,22.778491973877,22.778491973877,84409,83157,9,3.24821722765372,116900,1428.09480861503,27.3395898342133,27.3395898342133,74584,83157,9,3.24821722765372,116900,1428.09480861503,22.3514239788055,22.3514239788055,81993,60021,9,3.73339331234068,5580,950.111127771947,26.8596129417419,26.8596129417419,72305,60021,9,3.73339331234068,5580,950.111127771947,,,,,,,
hospital-ward,75,32424,1,6698,5,11,8.04682803153992,8.04682803153992,39545,10560,12,4.55956439393939,347500,14686.9875,8.47243618965149,8.47243618965149,29852,10560,12,4.55956439393939,347500,14686.9875,7.38489890098572,7.38489890098572,39163,9180,12,4.95250544662309,39356,11593.7867102397,8.02195000648499,8.02195000648499,29505,9180,12,4.95250544662309,39356,11593.7867102397,,,,,,,
infectious,10972,415912,1,10438,5,18,1145.8453540802,1145.8453540802,1815707,162220,16,4.55570213290593,6946340,489008.698631488,1067.01967716217,1067.01967716217,833076,162220,16,4.55570213290593,6946340,489008.698631488,1048.11416101456,1048.11416101456,1793901,125093,16,5.40193296187636,29516,20327.6443765838,1014.92827510834,1014.92827510834,815927,125093,16,5.40193296187636,29516,20327.6443765838,,,,,,,
hypertext,113,20818,1,6374,5,8,1.74976587295532,1.74976587295532,7783,7313,7,2.81197866812526,212340,14867.3179269794,2.01671600341797,2.01671600341797,6996,7313,7,2.81197866812526,212340,14867.3179269794,1.59912300109863,1.59912300109863,6727,4243,7,3.42611359886873,25108,10307.4060806033,1.87058997154236,1.87058997154236,5990,4243,7,3.42611359886873,25108,10307.4060806033,,,,,,,
dnc,1866,37421,1,1417482,5,16,106.262460947037,106.262460947037,370853,12811,16,4.49270158457576,84869755,14514633.580907,48.0642821788788,48.0642821788788,80337,12811,16,4.49270158457576,84869755,14514633.580907,105.007340908051,105.007340908051,366891,8304,16,6.07032755298651,4276955,2417924.18340559,49.2588050365448,49.2588050365448,76746,8304,16,6.07032755298651,4276955,2417924.18340559,,,,,,,
karlsruhe,1870,461661,1,167651,5,9,58.0550000667572,58.0550000667572,46653,235614,9,2.39735754242108,123837267,1326490.97180134,78.1328570842743,78.1328570842743,44624,235614,9,2.39735754242108,123837267,1326490.97180134,56.7113828659058,56.7113828659058,34031,73300,9,3.30276944065484,1306977,285928.605457026,73.9032800197601,73.9032800197601,32068,73300,9,3.30276944065484,1306977,285928.605457026,,,,,,,
facebook-like,1899,59835,1,174815,5,6,26.8673341274261,26.8673341274261,18184,23247,5,2.03148793392696,16736181,1709217.58463458,32.1139361858368,32.1139361858368,18104,23247,5,2.03148793392696,16736181,1709217.58463458,25.8974671363831,25.8974671363831,5111,2488,5,3.05747588424437,561961,277973.730305466,30.1288900375366,30.1288900375366,5066,2488,5,3.05747588424437,561961,277973.730305466,,,,,,,
as-733,7579,11385666,1,3718,5,13,3103.52206683159,3103.52206683159,205821,4245340,12,2.51045452189931,67737600,128343.354023942,,3600, , , , , , ,3193.38904500008,3193.38904500008,186918,1290050,12,3.68569590325956,7436,7428.2933746754,,3600, , , , , , ,,,,,,,
london,270,526371,2,1,5,2,77.7697401046753,77.7697401046753,37141,55653,4,2.35509316658581,1439,948.794584299139,81.7953860759735,81.7953860759735,37141,55653,4,2.35509316658581,1439,948.794584299139,1.58037090301514,1.58037090301514,341,0,0,0,0,0,1.67599010467529,1.67599010467529,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,1,5,2,117.2602350712,117.2602350712,46428,76169,4,2.4127138337,1439,868.1294489884,116.2135088444,116.2135088444,46428,76169,4,2.4127138337,1439,868.1294489884,2.0717499256134,2.0717499256134,390,0,0,0,0,0,2.24799108505249,2.24799108505249,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,1,5,2,405.1012890339,405.1012890339,88333,216582,4,2.6142431042,1439,581.2829828887,415.607929945,415.607929945,88333,216582,4,2.6142431042,1439,581.2829828887,6.08727502822876,6.08727502822876,579,0,0,0,0,0,6.64371085166931,6.64371085166931,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,5959,5,11,31.939437151,31.939437151,103916,48691,11,3.8604670268,272330,52871.072785525,31.232711792,31.232711792,87938,48691,11,3.8604670268,272330,52871.072785525,22.1002559661865,22.1002559661865,73577,12989,11,6.05535453075679,14618,9722.73385172069,21.7870590686798,21.7870590686798,59818,12989,11,6.05535453075679,14618,9722.73385172069,,,,,,,
highschool-2012,180,45047,2,10121,5,6,33.3653450012,33.3653450012,46342,51012,7,2.9306633733,729500,242292.701815259,35.2973759174,35.2973759174,45696,51012,7,2.9306633733,729500,242292.701815259,10.4763629436493,10.4763629436493,7769,1869,7,5.11503477795613,27862,14737.8592830391,10.4806609153748,10.4806609153748,7633,1869,7,5.11503477795613,27862,14737.8592830391,,,,,,,
highschool-2013,327,188508,2,1205,5,9,199.4550311565,199.4550311565,177197,184404,10,3.0937181406,363560,106635.361543134,204.653826952,204.653826952,171866,184404,10,3.0937181406,363560,106635.361543134,49.7233240604401,49.7233240604401,52936,15637,10,5.38453667583296,5870,1825.08089787044,51.507150888443,51.507150888443,49762,15637,10,5.38453667583296,5870,1825.08089787044,,,,,,,
primaryschool,242,125773,2,580,5,10,320.340541124344,320.340541124344,581238,581212,11,3.81313186926629,116900,6755.73646105036,320.307415008545,320.307415008545,561507,581212,11,3.81313186926629,116900,6755.73646105036,234.386074066162,234.386074066162,302582,122076,11,5.44562403748485,3960,779.718372161604,234.407918930054,234.407918930054,288722,122076,11,5.44562403748485,3960,779.718372161604,,,,,,,
hospital-ward,75,32424,2,6698,5,11,55.8627550601959,55.8627550601959,194253,71854,13,4.91575973501823,347500,24500.520806079,57.7325620651245,57.7325620651245,173849,71854,13,4.91575973501823,347500,24500.520806079,52.4996798038483,52.4996798038483,168798,38529,13,6.23613382127748,36636,10251.9730073451,52.6835367679596,52.6835367679596,150078,38529,13,6.23613382127748,36636,10251.9730073451,,,,,,,
hypertext,113,20818,2,6374,5,8,27.4098010063171,27.4098010063171,70856,66139,9,3.43703412510017,212340,29687.9488955079,27.7218241691589,27.7218241691589,68791,66139,9,3.43703412510017,212340,29687.9488955079,20.6437408924103,20.6437408924103,21228,6726,9,5.19134701159679,16548,8637.94617900684,21.3303859233856,21.3303859233856,20367,6726,9,5.19134701159679,16548,8637.94617900684,,,,,,,
dnc,1866,37421,2,1417482,5,16,,3600, , , , , , ,,3600, , , , , , ,1016.51148295403,1016.51148295403,2100186,88045,18,6.91421432222159,4111834,2241829.56519961,730.060783863068,730.060783863068,848903,88045,18,6.91421432222159,4111834,2241829.56519961,,,,,,,
karlsruhe,1870,461661,2,167651,5,9,,3600, , , , , , ,,3600, , , , , , ,665.11843585968,665.11843585968,62642,31918,10,5.33222632997055,692711,264971.015351839,661.246778964996,661.246778964996,60575,31918,10,5.33222632997055,692711,264971.015351839,,,,,,,
facebook-like,1899,59835,2,174815,5,6,,3600, , , , , , ,,3600, , , , , , ,297.504162073135,297.504162073135,18726,425,6,5.02823529411765,349699,235921.447058824,310.664970874786,310.664970874786,18722,425,6,5.02823529411765,349699,235921.447058824,,,,,,,
london,270,526371,3,1,5,2,,3600, , , , , , ,,3600, , , , , , ,3.5472891330719,3.5472891330719,693,0,0,0,0,0,3.68244910240173,3.68244910240173,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,1,5,2,,3600, , , , , , ,,3600, , , , , , ,5.03234195709229,5.03234195709229,799,0,0,0,0,0,5.18124198913574,5.18124198913574,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,1,5,2,,3600, , , , , , ,,3600, , , , , , ,21.0405480861664,21.0405480861664,1318,0,0,0,0,0,22.0299990177155,22.0299990177155,1318,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,5959,5,11,836.8415000439,836.8415000439,1288366,1059245,13,4.0599917866,272330,90780.1064003134,850.4650108814,850.4650108814,1233562,1059245,13,4.0599917866,272330,90780.1064003134,287.100867986679,287.100867986679,355247,54717,13,7.7561087047901,13878,9149.67956942084,289.949823856354,289.949823856354,321818,54717,13,7.7561087047901,13878,9149.67956942084,,,,,,,
highschool-2012,180,45047,3,10121,5,6,2149.5472280979,2149.5472280979,1722247,1950811,8,3.5414112387,729500,366041.390903065,2168.4767839909,2168.4767839909,1721351,1950811,8,3.5414112387,729500,366041.390903065,191.913043022156,191.913043022156,36195,430,8,7.02558139534884,20042,13332.2395348837,190.394711971283,190.394711971283,36204,430,8,7.02558139534884,20042,13332.2395348837,,,,,,,
highschool-2013,327,188508,3,1205,5,9,,3600, , , , , , ,,3600, , , , , , ,1215.41944980621,1215.41944980621,214144,21660,11,7.31560480147738,2670,1638.45775623269,1224.81869602203,1224.81869602203,210588,21660,11,7.31560480147738,2670,1638.45775623269,,,,,,,
hospital-ward,75,32424,3,6698,5,11,450.933631896973,450.933631896973,1023768,619778,14,5.24908434955742,347500,47623.328646709,478.005537986755,478.005537986755,976275,619778,14,5.24908434955742,347500,47623.328646709,364.789851903915,364.789851903915,547333,128059,14,7.75387907136554,28856,9327.85000663757,373.403419017792,373.403419017792,516450,128059,14,7.75387907136554,28856,9327.85000663757,,,,,,,
hypertext,113,20818,3,6374,5,8,805.626487016678,805.626487016678,1211479,1315313,9,4.06902159409966,212340,46090.4464549503,842.882575035095,842.882575035095,1205841,1315313,9,4.06902159409966,212340,46090.4464549503,488.321811914444,488.321811914444,97808,5891,9,7.1120353080971,12628,8034.61245968426,481.175151109695,481.175151109695,97711,5891,9,7.1120353080971,12628,8034.61245968426,,,,,,,
london,270,526371,4,1,5,2,,3600, , , , , , ,,3600, , , , , , ,8.30819392204285,8.30819392204285,1334,0,0,0,0,0,8.69352102279663,8.69352102279663,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,1,5,2,,3600, , , , , , ,,3600, , , , , , ,13.1837840080261,13.1837840080261,1561,0,0,0,0,0,13.3338580131531,13.3338580131531,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,1,5,2,,3600, , , , , , ,,3600, , , , , , ,89.2490849494934,89.2490849494934,3279,0,0,0,0,0,87.786896944046,87.786896944046,3279,0,0,0,0,0,,,,,,,
hospital-ward,75,32424,4,6698,5,11,,3600, , , , , , ,,3600, , , , , , ,2910.35766482353,2910.35766482353,1140247,217806,14,9.45213171354325,24016,8689.22929579534,2765.7178208828,2765.7178208828,1114775,217806,14,9.45213171354325,24016,8689.22929579534,,,,,,,
london,270,526371,5,1,5,2,,3600, , , , , , ,,3600, , , , , , ,23.0599830150604,23.0599830150604,2757,0,0,0,0,0,23.9971220493317,23.9971220493317,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,1,5,2,,3600, , , , , , ,,3600, , , , , , ,38.4863078594208,38.4863078594208,3316,0,0,0,0,0,37.0211730003357,37.0211730003357,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,1,5,2,,3600, , , , , , ,,3600, , , , , , ,431.654610157013,431.654610157013,10104,0,0,0,0,0,426.026260137558,426.026260137558,10104,0,0,0,0,0,,,,,,,
london,270,526371,1,8,6,2,0.51174807548523,0.51174807548523,602,1191,3,1.80436607892527,1439,635.628043660789,0.581257104873657,0.581257104873657,597,1191,3,1.80436607892527,1439,635.628043660789,0.499153137207031,0.499153137207031,122,37,3,3,596,348.513513513513,0.555870056152344,0.555870056152344,123,37,3,3,596,348.513513513513,,,,,,,
paris,302,581292,1,7,6,2,0.6446402073,0.6446402073,671,1400,3,1.8064285714,1439,617.6657142857,0.7501161098,0.7501161098,667,1400,3,1.8064285714,1439,617.6657142857,0.606513977050781,0.606513977050781,120,31,3,3,598,276.870967741935,0.676245927810669,0.676245927810669,120,31,3,3,598,276.870967741935,,,,,,,
ny,417,658418,1,6,6,2,1.2682871819,1.2682871819,992,6323,3,2.0007907639,1439,207.1307923454,1.493560791,1.493560791,973,6323,3,2.0007907639,1439,207.1307923454,1.18975186347961,1.18975186347961,223,403,3,3,1367,75.4267990074442,1.34469389915466,1.34469389915466,226,403,3,3,1367,75.4267990074442,,,,,,,
highschool-2011,126,28560,1,29798,6,15,8.7768118382,8.7768118382,53672,7561,12,4.234096019,272330,51381.3873826213,5.7643008232,5.7643008232,24482,7561,12,4.234096019,272330,51381.3873826213,8.4121880531311,8.4121880531311,53207,6028,12,4.82315859323159,81176,44989.7209688122,5.4528751373291,5.4528751373291,24105,6028,12,4.82315859323159,81176,44989.7209688122,,,,,,,
highschool-2012,180,45047,1,50606,6,7,1.5875630379,1.5875630379,9128,7457,7,2.8947297841,729500,108375.542443342,1.8771929741,1.8771929741,7750,7457,7,2.8947297841,729500,108375.542443342,1.62470197677612,1.62470197677612,8155,4404,7,3.5558583106267,127592,88011.6203451408,1.71003293991089,1.71003293991089,6887,4404,7,3.5558583106267,127592,88011.6203451408,,,,,,,
highschool-2013,327,188508,1,6026,6,10,6.8394169807,6.8394169807,32876,29167,8,3.0604107382,363560,15871.0186855007,8.3989861012,8.3989861012,28220,29167,8,3.0604107382,363560,15871.0186855007,6.54448699951172,6.54448699951172,30546,18847,8,3.65840717355547,38326,10891.6203109248,7.56860899925232,7.56860899925232,26040,18847,8,3.65840717355547,38326,10891.6203109248,,,,,,,
primaryschool,242,125773,1,2904,6,18,214.323901176453,214.323901176453,899607,183523,14,5.12605504487176,116900,4903.94710199811,226.385052919388,226.385052919388,655129,183523,14,5.12605504487176,116900,4903.94710199811,200.319874048233,200.319874048233,898128,173000,14,5.31760115606936,17688,4601.1538265896,219.528620004654,219.528620004654,653802,173000,14,5.31760115606936,17688,4601.1538265896,,,,,,,
hospital-ward,75,32424,1,33491,6,14,24.2213151454926,24.2213151454926,120289,10405,13,5.48130706391158,347500,63608.5338779433,20.7718918323517,20.7718918323517,67090,10405,13,5.48130706391158,347500,63608.5338779433,23.6727449893951,23.6727449893951,119996,9564,13,5.7952739439565,100302,60518.8288373066,20.1472060680389,20.1472060680389,66849,9564,13,5.7952739439565,100302,60518.8288373066,,,,,,,
infectious,10972,415912,1,52192,6,18,1137.45793414116,1137.45793414116,1815707,161062,16,4.5652978356161,6946340,569727.695247793,1083.08250904083,1083.08250904083,832210,161062,16,4.5652978356161,6946340,569727.695247793,1069.68377780914,1069.68377780914,1793901,124353,16,5.41080633358262,113024,103393.04557188,1045.18872117996,1045.18872117996,815114,124353,16,5.41080633358262,113024,103393.04557188,,,,,,,
hypertext,113,20818,1,31874,6,13,6.99566721916199,6.99566721916199,41604,13466,9,4.25709193524432,212340,50043.6512698648,6.64550709724426,6.64550709724426,29022,13466,9,4.25709193524432,212340,50043.6512698648,6.44539594650269,6.44539594650269,40993,11877,9,4.56857792371811,104188,46534.7843731582,6.26621890068054,6.26621890068054,28529,11877,9,4.56857792371811,104188,46534.7843731582,,,,,,,
dnc,1866,37421,1,7087410,6,17,144.924639940262,144.924639940262,528803,9051,16,4.16583802894708,84869755,24614962.1386587,48.1170270442963,48.1170270442963,75924,9051,16,4.16583802894708,84869755,24614962.1386587,141.932368040085,141.932368040085,524893,4947,16,6.3398019001415,14174820,8615912.73600162,47.7177648544312,47.7177648544312,72427,4947,16,6.3398019001415,14174820,8615912.73600162,,,,,,,
karlsruhe,1870,461661,1,838258,6,12,66.6777400970459,66.6777400970459,117637,202797,12,3.06840337874821,123837267,2820941.30641479,87.0582590103149,87.0582590103149,103186,202797,12,3.06840337874821,123837267,2820941.30641479,64.688334941864,64.688334941864,107501,130102,12,3.67975127207883,25368620,1436054.13085118,80.680871963501,80.680871963501,93244,130102,12,3.67975127207883,25368620,1436054.13085118,,,,,,,
facebook-like,1899,59835,1,874079,6,11,28.0565929412842,28.0565929412842,23613,24462,6,2.26923391382553,16736181,2882108.28558581,32.6531579494476,32.6531579494476,23147,24462,6,2.26923391382553,16736181,2882108.28558581,27.9067089557648,27.9067089557648,12386,7423,6,3.14306884009161,3057896,1393914.07611478,30.2014780044556,30.2014780044556,12099,7423,6,3.14306884009161,3057896,1393914.07611478,,,,,,,
as-733,7579,11385666,1,18591,6,13,3149.2075650692,3149.2075650692,205821,4245340,12,2.51045452189931,67737600,158004.131026961,,3600, , , , , , ,3189.83861398697,3189.83861398697,186918,1290050,12,3.68569590325956,37182,37143.4648005891,,3600, , , , , , ,,,,,,,
london,270,526371,2,8,6,2,60.2523131370544,60.2523131370544,37141,37973,4,2.04521633792431,1439,1391.79935743818,58.9009649753571,58.9009649753571,37140,37973,4,2.04521633792431,1439,1391.79935743818,1.21777009963989,1.21777009963989,341,0,0,0,0,0,1.30175495147705,1.30175495147705,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,7,6,2,86.9813649654,86.9813649654,46428,47427,4,2.0424230923,1439,1395.3780968647,88.4668149948,88.4668149948,46428,47427,4,2.0424230923,1439,1395.3780968647,1.59108519554138,1.59108519554138,390,0,0,0,0,0,1.60581588745117,1.60581588745117,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,6,6,2,243.9037640095,243.9037640095,88335,99685,4,2.1333500527,1439,1266.2387119426,241.5765149593,241.5765149593,88326,99685,4,2.1333500527,1439,1266.2387119426,3.10870409011841,3.10870409011841,580,0,0,0,0,0,3.31153917312622,3.31153917312622,579,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,29798,6,15,130.6243839264,130.6243839264,527894,72803,14,4.8473963985,272330,69637.5216955345,99.8853280544,99.8853280544,320919,72803,14,4.8473963985,272330,69637.5216955345,113.489141941071,113.489141941071,483747,33188,14,6.82358081234181,79596,40385.0822586477,85.960216999054,85.960216999054,284493,33188,14,6.82358081234181,79596,40385.0822586477,,,,,,,
highschool-2012,180,45047,2,50606,6,7,37.0113201141,37.0113201141,72287,62025,8,3.2381136638,729500,254396.870745667,39.1171119213,39.1171119213,69298,62025,8,3.2381136638,729500,254396.870745667,15.6171190738678,15.6171190738678,24054,7305,8,5.27939767282683,116012,78936.5149897331,15.5405209064484,15.5405209064484,22686,7305,8,5.27939767282683,116012,78936.5149897331,,,,,,,
highschool-2013,327,188508,2,6026,6,10,202.5136768818,202.5136768818,251010,233058,10,3.3425885402,363560,91452.548266955,211.6349799633,211.6349799633,241070,233058,10,3.3425885402,363560,91452.548266955,68.5761969089508,68.5761969089508,101479,33217,10,5.42649847969413,24112,9785.69804618117,68.3301541805267,68.3301541805267,95087,33217,10,5.42649847969413,24112,9785.69804618117,,,,,,,
primaryschool,242,125773,2,2904,6,18,2817.80888605118,2817.80888605118,8099231,1965865,17,5.6904645029033,116900,6197.52498365859,2983.44953393936,2983.44953393936,7088644,1965865,17,5.6904645029033,116900,6197.52498365859,2702.66195988655,2702.66195988655,7638137,1351126,17,6.65526383179659,14988,4176.79279060576,2728.87253689766,2728.87253689766,6654633,1351126,17,6.65526383179659,14988,4176.79279060576,,,,,,,
hospital-ward,75,32424,2,33491,6,14,226.952497005463,226.952497005463,789783,99072,14,5.87722060723514,347500,66419.6140382752,195.461515188217,195.461515188217,568445,99072,14,5.87722060723514,347500,66419.6140382752,202.26297211647,202.26297211647,756371,69794,14,6.90436140642462,93902,56034.2486746712,184.840008020401,184.840008020401,540621,69794,14,6.90436140642462,93902,56034.2486746712,,,,,,,
hypertext,113,20818,2,31874,6,13,135.318479061127,135.318479061127,520700,182054,12,4.9334263460292,212340,52184.9503004603,129.422044992447,129.422044992447,440493,182054,12,4.9334263460292,212340,52184.9503004603,123.777952194214,123.777952194214,425108,103142,12,5.99858447577127,92008,41643.137170115,119.911731004715,119.911731004715,355795,103142,12,5.99858447577127,92008,41643.137170115,,,,,,,
dnc,1866,37421,2,7087410,6,17,,3600, , , , , , ,,3600, , , , , , ,1415.31766486168,1415.31766486168,3172400,56953,18,7.15082611978298,9843925,8407454.44029287,816.284698963165,816.284698963165,933758,56953,18,7.15082611978298,9843925,8407454.44029287,,,,,,,
karlsruhe,1870,461661,2,838258,6,12,,3600, , , , , , ,,3600, , , , , , ,866.777074098587,866.777074098587,365501,206353,13,5.42693830474963,11982004,1202596.85209326,894.319350957871,894.319350957871,338687,206353,13,5.42693830474963,11982004,1202596.85209326,,,,,,,
facebook-like,1899,59835,2,874079,6,11,,3600, , , , , , ,,3600, , , , , , ,518.097028017044,518.097028017044,67333,8695,7,5.03404255319149,1907350,1171236.22047154,512.169429063797,512.169429063797,67131,8695,7,5.03404255319149,1907350,1171236.22047154,,,,,,,
london,270,526371,3,8,6,2,,3600, , , , , , ,,3600, , , , , , ,2.56742691993713,2.56742691993713,693,0,0,0,0,0,2.72838497161865,2.72838497161865,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,7,6,2,,3600, , , , , , ,,3600, , , , , , ,3.2668309211731,3.2668309211731,799,0,0,0,0,0,3.3850269317627,3.3850269317627,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,6,6,2,,3600, , , , , , ,,3600, , , , , , ,7.95016098022461,7.95016098022461,1318,0,0,0,0,0,8.22016000747681,8.22016000747681,1315,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,3,29798,6,15,2117.5752391815,2117.5752391815,5421217,1715646,16,4.6989081664,272330,88020.0804046989,1922.7921559811,1922.7921559811,4246179,1715646,16,4.6989081664,272330,88020.0804046989,1510.89267206192,1510.89267206192,3702704,229038,16,8.61455304359975,60796,38355.0224242265,1248.51701998711,1248.51701998711,2591503,229038,16,8.61455304359975,60796,38355.0224242265,,,,,,,
highschool-2012,180,45047,3,50606,6,7,2072.9095499516,2072.9095499516,2193404,2349791,10,3.6867385227,729500,347374.587807171,2109.1382780075,2109.1382780075,2185076,2349791,10,3.6867385227,729500,347374.587807171,277.506982088089,277.506982088089,86920,8817,10,7.13825564250879,104712,73023.8940682772,277.220557928085,277.220557928085,86241,8817,10,7.13825564250879,104712,73023.8940682772,,,,,,,
highschool-2013,327,188508,3,6026,6,10,,3600, , , , , , ,,3600, , , , , , ,1507.63003993034,1507.63003993034,386601,53293,11,7.31009701086447,13912,9484.49075863622,1536.90650105476,1536.90650105476,378924,53293,11,7.31009701086447,13912,9484.49075863622,,,,,,,
hospital-ward,75,32424,3,33491,6,14,1905.66260409355,1905.66260409355,5236423,1163555,15,6.28455294335034,347500,72325.5167912131,1875.61064791679,1875.61064791679,4403135,1163555,15,6.28455294335034,347500,72325.5167912131,1765.17139005661,1765.17139005661,4150866,490294,15,8.27370924384145,89562,51749.2631441543,1621.02720594406,1621.02720594406,3432197,490294,15,8.27370924384145,89562,51749.2631441543,,,,,,,
hypertext,113,20818,3,31874,6,13,2947.3144030571,2947.3144030571,7666488,3966182,14,5.38485651944364,212340,55845.3500197419,3079.19973492622,3079.19973492622,7183575,3966182,14,5.38485651944364,212340,55845.3500197419,2605.03938817978,2605.03938817978,3520584,824729,14,7.60967178309481,82708,38651.0438895686,2495.14779400825,2495.14779400825,3254863,824729,14,7.60967178309481,82708,38651.0438895686,,,,,,,
london,270,526371,4,8,6,2,,3600, , , , , , ,,3600, , , , , , ,5.84951782226563,5.84951782226563,1334,0,0,0,0,0,6.05963897705078,6.05963897705078,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,7,6,2,,3600, , , , , , ,,3600, , , , , , ,7.8211510181427,7.8211510181427,1561,0,0,0,0,0,7.83252000808716,7.83252000808716,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,6,6,2,,3600, , , , , , ,,3600, , , , , , ,24.8901088237762,24.8901088237762,3279,0,0,0,0,0,25.8741910457611,25.8741910457611,3281,0,0,0,0,0,,,,,,,
london,270,526371,5,8,6,2,,3600, , , , , , ,,3600, , , , , , ,14.9746608734131,14.9746608734131,2757,0,0,0,0,0,15.6878979206085,15.6878979206085,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,7,6,2,,3600, , , , , , ,,3600, , , , , , ,20.2218668460846,20.2218668460846,3316,0,0,0,0,0,20.7592749595642,20.7592749595642,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,6,6,2,,3600, , , , , , ,,3600, , , , , , ,103.491717100143,103.491717100143,10104,0,0,0,0,0,102.895677804947,102.895677804947,10179,0,0,0,0,0,,,,,,,
london,270,526371,1,42,7,2,0.499362945556641,0.499362945556641,602,1044,3,1.772030651341,1439,760.870689655172,0.598442077636719,0.598442077636719,597,1044,3,1.772030651341,1439,760.870689655172,0.494815111160278,0.494815111160278,122,32,3,3,664,458.125,0.564384937286377,0.564384937286377,123,32,3,3,664,458.125,,,,,,,
paris,302,581292,1,38,7,2,0.6642010212,0.6642010212,671,1391,3,1.8066139468,1439,654.4184040259,0.7639558315,0.7639558315,667,1391,3,1.8066139468,1439,654.4184040259,0.600925922393799,0.600925922393799,120,33,3,3,660,309.515151515152,0.682628154754639,0.682628154754639,120,33,3,3,660,309.515151515152,,,,,,,
ny,417,658418,1,34,7,2,1.1873841286,1.1873841286,992,714,3,2.0742296919,1439,1135.0616246499,1.3272747993,1.3272747993,959,714,3,2.0742296919,1439,1135.0616246499,1.11446905136108,1.11446905136108,223,115,3,3,1439,309.634782608696,1.20843887329102,1.20843887329102,222,115,3,3,1439,309.634782608696,,,,,,,
highschool-2011,126,28560,1,148990,7,19,60.0054249763,60.0054249763,287558,8676,13,5.8409405256,272330,184883.362148456,22.0873479843,22.0873479843,77744,8676,13,5.8409405256,272330,184883.362148456,54.7508628368378,54.7508628368378,287236,8355,13,5.99162178336326,272330,183033.9497307,21.3448929786682,21.3448929786682,77598,8355,13,5.99162178336326,272330,183033.9497307,,,,,,,
highschool-2012,180,45047,1,253034,7,12,5.8005268574,5.8005268574,38986,10621,10,4.4733075982,729500,368221.472554373,5.5676319599,5.5676319599,25979,10621,10,4.4733075982,729500,368221.472554373,5.46137285232544,5.46137285232544,38341,9569,10,4.7557738530672,729500,354479.272233253,5.03591108322144,5.03591108322144,25539,9569,10,4.7557738530672,729500,354479.272233253,,,,,,,
highschool-2013,327,188508,1,30134,7,14,17.1113049984,17.1113049984,99517,33535,11,3.9564633965,363560,56000.5155807365,18.0961358547,18.0961358547,69782,33535,11,3.9564633965,363560,56000.5155807365,17.5493049621582,17.5493049621582,97780,27505,11,4.39727322305035,91248,50895.8562443192,16.568078994751,16.568078994751,68282,27505,11,4.39727322305035,91248,50895.8562443192,,,,,,,
hospital-ward,75,32424,1,167458,7,18,241.428904056549,241.428904056549,974107,10970,16,8.52032816773017,347500,241530.493892434,54.321683883667,54.321683883667,173684,10970,16,8.52032816773017,347500,241530.493892434,222.801895856857,222.801895856857,973920,10836,16,8.60446659283869,347500,240897.011443337,51.8155379295349,51.8155379295349,173672,10836,16,8.60446659283869,347500,240897.011443337,,,,,,,
infectious,10972,415912,1,260960,7,18,1127.00128698349,1127.00128698349,1815707,149138,16,4.5477074923896,6946340,985371.337955451,1074.27539896965,1074.27539896965,788187,149138,16,4.5477074923896,6946340,985371.337955451,1085.95647096634,1085.95647096634,1793901,114178,16,5.42388200879329,530560,512501.123684072,1028.96579504013,1028.96579504013,771256,114178,16,5.42388200879329,530560,512501.123684072,,,,,,,
hypertext,113,20818,1,159372,7,22,135.413001060486,135.413001060486,638610,23974,14,7.05464252940686,212340,174975.926587136,16.5298459529877,16.5298459529877,82246,23974,14,7.05464252940686,212340,174975.926587136,124.487948179245,124.487948179245,638259,23919,14,7.06659977423805,212340,174927.81587859,15.2257928848267,15.2257928848267,82238,23919,14,7.06659977423805,212340,174927.81587859,,,,,,,
dnc,1866,37421,1,35437051,7,17,144.33967590332,144.33967590332,535270,8863,16,4.17996163827147,84869755,47710963.7540336,48.4576690196991,48.4576690196991,77216,8863,16,4.17996163827147,84869755,47710963.7540336,151.872683048248,151.872683048248,531386,4894,16,6.3291785860237,59211609,37010576.3265223,49.4626729488373,49.4626729488373,73748,4894,16,6.3291785860237,59211609,37010576.3265223,,,,,,,
karlsruhe,1870,461661,1,4191294,7,17,243.633693933487,243.633693933487,827580,199212,15,4.62390317852338,123837267,8844572.46007771,260.911187887192,260.911187887192,550599,199212,15,4.62390317852338,123837267,8844572.46007771,229.061722993851,229.061722993851,820039,177447,15,4.95600376450433,123837267,7256534.7354534,235.524807929993,235.524807929993,543835,177447,15,4.95600376450433,123837267,7256534.7354534,,,,,,,
facebook-like,1899,59835,1,4370399,7,19,29.3173739910126,29.3173739910126,32765,23290,7,2.57780163160155,16736181,7850974.34611421,33.156760931015,33.156760931015,29321,23290,7,2.57780163160155,16736181,7850974.34611421,27.608500957489,27.608500957489,23162,11518,7,3.33061295363778,13329371,6433812.76002778,31.2387959957123,31.2387959957123,20657,11518,7,3.33061295363778,13329371,6433812.76002778,,,,,,,
as-733,7579,11385666,1,92958,7,14,601.833419084549,601.833419084549,216037,348125,12,2.76722441651706,67737600,2794254.13081508,681.427620887756,681.427620887756,117250,348125,12,2.76722441651706,67737600,2794254.13081508,595.432244062424,595.432244062424,197522,133692,12,4.05449091942674,10557516,1119346.26276815,654.333680868149,654.333680868149,100561,133692,12,4.05449091942674,10557516,1119346.26276815,,,,,,,
london,270,526371,2,42,7,2,60.971223115921,60.971223115921,37141,37583,4,2.03472314610329,1439,1407.93805710028,58.5277180671692,58.5277180671692,37140,37583,4,2.03472314610329,1439,1407.93805710028,1.18415808677673,1.18415808677673,341,0,0,0,0,0,1.2860951423645,1.2860951423645,341,0,0,0,0,0,,,,,,,
paris,302,581292,2,38,7,2,86.1403110027,86.1403110027,46428,47406,4,2.0419989031,1439,1397.7319115724,87.8005878925,87.8005878925,46428,47406,4,2.0419989031,1439,1397.7319115724,1.47709393501282,1.47709393501282,390,0,0,0,0,0,1.61987400054932,1.61987400054932,390,0,0,0,0,0,,,,,,,
ny,417,658418,2,34,7,2,224.4974479675,224.4974479675,88335,87482,4,2.0213415331,1439,1426.3493518667,225.1869888306,225.1869888306,88009,87482,4,2.0213415331,1439,1426.3493518667,2.79678702354431,2.79678702354431,580,0,0,0,0,0,3.24087905883789,3.24087905883789,577,0,0,0,0,0,,,,,,,
highschool-2011,126,28560,2,148990,7,19,991.3055300713,991.3055300713,3390483,102715,17,5.9906634863,272330,188581.718054812,622.2313680649,622.2313680649,1670891,102715,17,5.9906634863,272330,188581.718054812,944.230950117111,944.230950117111,3332589,69203,17,7.29186595956823,272330,176404.479719087,542.580507993698,542.580507993698,1604155,69147,17,7.29351960316427,272330,176385.594168944,,,,,,,
highschool-2012,180,45047,2,253034,7,12,86.9132921696,86.9132921696,314247,118192,12,4.5297312847,729500,403605.356927711,89.5609469414,89.5609469414,265855,118192,12,4.5297312847,729500,403605.356927711,66.7660069465637,66.7660069465637,242091,56135,12,6.04694041150797,729500,329267.669582257,62.2318298816681,62.2318298816681,202741,56134,12,6.04695906224392,729500,329264.987779242,,,,,,,
highschool-2013,327,188508,2,30134,7,14,328.1015169621,328.1015169621,825792,347311,13,4.1873479389,363560,98231.8284764951,342.8043191433,342.8043191433,710923,347311,13,4.1873479389,363560,98231.8284764951,197.549144029617,197.549144029617,625381,129288,13,6.00915011447311,84588,46101.9169296454,193.133038043976,193.133038043976,524143,129288,13,6.00915011447311,84588,46101.9169296454,,,,,,,
hospital-ward,75,32424,2,167458,7,18,3002.89457607269,3002.89457607269,9014465,180980,17,8.41774229196596,347500,232748.543551774,1639.7954928875,1639.7954928875,4076966,180980,17,8.41774229196596,347500,232748.543551774,2695.32800221443,2695.32800221443,8969531,166481,17,8.84962848613355,347500,229789.615187319,1493.71153187752,1493.71153187752,4034620,165924,17,8.85591596152455,347500,229674.113919626,,,,,,,
hypertext,113,20818,2,159372,7,22,3247.61268401146,3247.61268401146,11537317,548337,16,7.79082571484324,212340,173761.051025191,1038.32049107552,1038.32049107552,3649840,548337,16,7.79082571484324,212340,173761.051025191,3299.19004702568,3299.19004702568,11392170,524506,16,7.97348934044606,212340,173140.148490198,950.993359088898,950.993359088898,3569061,514661,16,7.99516574988196,212340,173091.731465955,,,,,,,
dnc,1866,37421,2,35437051,7,17,,3600, , , , , , ,,3600, , , , , , ,1442.91626405716,1442.91626405716,3184510,57827,18,7.13350165147768,38193566,36760459.9451986,898.145560026169,898.145560026169,941155,57827,18,7.13350165147768,38193566,36760459.9451986,,,,,,,
karlsruhe,1870,461661,2,4191294,7,17,,3600, , , , , , ,,3600, , , , , , ,2804.96732497215,2804.96732497215,5255378,1018818,16,6.31805288088746,113155768,6308502.09554798,2660.75105214119,2660.75105214119,3983152,1018818,16,6.31805288088746,113155768,6308502.09554798,,,,,,,
facebook-like,1899,59835,2,4370399,7,19,,3600, , , , , , ,,3600, , , , , , ,917.571616172791,917.571616172791,249199,62782,8,5.10041094581249,9024448,5860342.23756809,895.124620914459,895.124620914459,243194,62782,8,5.10041094581249,9024448,5860342.23756809,,,,,,,
london,270,526371,3,42,7,2,,3600, , , , , , ,,3600, , , , , , ,2.51501798629761,2.51501798629761,693,0,0,0,0,0,2.61948108673096,2.61948108673096,693,0,0,0,0,0,,,,,,,
paris,302,581292,3,38,7,2,,3600, , , , , , ,,3600, , , , , , ,3.22250699996948,3.22250699996948,799,0,0,0,0,0,3.36058807373047,3.36058807373047,799,0,0,0,0,0,,,,,,,
ny,417,658418,3,34,7,2,,3600, , , , , , ,,3600, , , , , , ,8.02637219429016,8.02637219429016,1318,0,0,0,0,0,7.29756498336792,7.29756498336792,1299,0,0,0,0,0,,,,,,,
highschool-2012,180,45047,3,253034,7,12,2752.7253699303,2752.7253699303,5091867,3970823,13,4.2920016833,729500,441482.763894034,2829.746942997,2829.746942997,4902022,3970823,13,4.2920016833,729500,441482.763894034,971.082305908203,971.082305908203,1321322,294310,13,7.61021372022697,617954,308787.336998403,967.936234951019,967.936234951019,1227335,294310,13,7.61021372022697,617954,308787.336998403,,,,,,,
highschool-2013,327,188508,3,30134,7,14,,3600, , , , , , ,,3600, , , , , , ,3455.17728900909,3455.17728900909,3556071,612626,14,7.74242686402471,80928,42798.6539683265,3445.2270731926,3445.2270731926,3266924,612626,14,7.74242686402471,80928,42798.6539683265,,,,,,,
london,270,526371,4,42,7,2,,3600, , , , , , ,,3600, , , , , , ,5.8189218044281,5.8189218044281,1334,0,0,0,0,0,5.94658517837524,5.94658517837524,1334,0,0,0,0,0,,,,,,,
paris,302,581292,4,38,7,2,,3600, , , , , , ,,3600, , , , , , ,7.84502005577087,7.84502005577087,1561,0,0,0,0,0,7.97507905960083,7.97507905960083,1561,0,0,0,0,0,,,,,,,
ny,417,658418,4,34,7,2,,3600, , , , , , ,,3600, , , , , , ,20.9626491069794,20.9626491069794,3279,0,0,0,0,0,21.1626949310303,21.1626949310303,3230,0,0,0,0,0,,,,,,,
london,270,526371,5,42,7,2,,3600, , , , , , ,,3600, , , , , , ,14.9966230392456,14.9966230392456,2757,0,0,0,0,0,16.4175698757172,16.4175698757172,2757,0,0,0,0,0,,,,,,,
paris,302,581292,5,38,7,2,,3600, , , , , , ,,3600, , , , , , ,20.3768110275269,20.3768110275269,3316,0,0,0,0,0,20.4521129131317,20.4521129131317,3316,0,0,0,0,0,,,,,,,
ny,417,658418,5,34,7,2,,3600, , , , , , ,,3600, , , , , , ,78.3079400062561,78.3079400062561,10104,0,0,0,0,0,76.7598178386688,76.7598178386688,9964,0,0,0,0,0,,,,,,,
flights,299,555515,1,67,8,27,,3600, , , , , , ,12.6572439671,12.6572439671,35870,18030,21,13.5947310039,479,203.4566833056,,3600, , , , , , ,11.7631042003632,11.7631042003632,35709,17858,21,13.7076380333744,479,201.724773210886,,,,,,,
london,270,526371,1,213,8,2,0.48975682258606,0.48975682258606,602,303,3,2.05280528052805,1439,1407.05940594059,0.544121026992798,0.544121026992798,583,303,3,2.05280528052805,1439,1407.05940594059,0.484471082687378,0.484471082687378,122,17,3,3,1439,1110.17647058824,0.54700493812561,0.54700493812561,122,17,3,3,1439,1110.17647058824,,,,,,,
paris,302,581292,1,193,8,2,0.6354799271,0.6354799271,671,353,3,2.0424929178,1439,1416.0084985836,0.7128350735,0.7128350735,655,353,3,2.0424929178,1439,1416.0084985836,0.586524963378906,0.586524963378906,120,15,3,3,1439,897.933333333333,0.653566837310791,0.653566837310791,125,15,3,3,1439,897.933333333333,,,,,,,
ny,417,658418,1,170,8,2,1.1891829967,1.1891829967,992,614,3,2.174267101,1439,1221.8908794788,1.3167450428,1.3167450428,959,614,3,2.174267101,1439,1221.8908794788,1.07959699630737,1.07959699630737,223,107,3,3,1439,565.551401869159,1.21496510505676,1.21496510505676,222,107,3,3,1439,565.551401869159,,,,,,,
highschool-2013,327,188508,1,150673,8,17,136.6377580166,136.6377580166,676786,51626,14,5.9352651765,363560,211410.904582962,85.5959961414,85.5959961414,295212,51626,14,5.9352651765,363560,211410.904582962,125.461985111237,125.461985111237,675606,50323,14,6.03825288635415,363560,209625.767879498,83.2438459396362,83.2438459396362,294438,50323,14,6.03825288635415,363560,209625.767879498,,,,,,,
primaryschool,242,125773,1,72613,8,34,,3600, , , , , , ,3354.82033586502,3354.82033586502,6815382,203330,23,9.06635518615059,116900,83211.5913293661,,3600, , , , , , ,3130.82329797745,3130.82329797745,6815092,202957,23,9.07939612824391,116900,83190.2006927576,,,,,,,
infectious,10972,415912,1,1304802,8,18,1122.77026891708,1122.77026891708,1815707,130294,16,4.58801633229466,6946340,2791247.59092514,1067.59339284897,1067.59339284897,735701,130294,16,4.58801633229466,6946340,2791247.59092514,1128.09037208557,1128.09037208557,1793901,99829,16,5.48771399092448,2618244,2422919.46634745,1012.8866379261,1012.8866379261,719344,99829,16,5.48771399092448,2618244,2422919.46634745,,,,,,,
as-733,7579,11385666,1,464794,8,14,464.856750011444,464.856750011444,236033,93132,12,3.17380706953571,67737600,12079023.9210798,494.244171142578,494.244171142578,107575,93132,12,3.17380706953571,67737600,12079023.9210798,429.631333112717,429.631333112717,217697,45489,12,4.56980808547121,61805194,5111555.969663,472.018886804581,472.018886804581,91249,45489,12,4.56980808547121,61805194,5111555.969663,,,,,,,
flights,299,555515,2,67,8,27,,3600, , , , , , ,1160.0051591396,1160.0051591396,2297072,436590,23,12.41522252,479,226.4511578369,,3600, , , , , , ,1029.39270782471,1029.39270782471,2247823,377899,23,13.8918652867565,479,201.424978631857,,,,,,,
london,270,526371,2,213,8,2,58.8705840110779,58.8705840110779,37141,36042,4,2.01514899284168,1439,1437.86637811442,56.3424789905548,56.3424789905548,36926,36042,4,2.01514899284168,1439,1437.86637811442,1.1530978679657,1.1530978679657,341,0,0,0,0,0,1.33984899520874,1.33984899520874,338,0,0,0,0,0,,,,,,,
paris,302,581292,2,193,8,2,85.0574309826,85.0574309826,46428,45097,4,2.0143468523,1439,1438.8200323747,85.7184331417,85.7184331417,46113,45097,4,2.0143468523,1439,1438.8200323747,1.74286890029907,1.74286890029907,390,0,0,0,0,0,1.66784191131592,1.66784191131592,384,0,0,0,0,0,,,,,,,
ny,417,658418,2,170,8,2,222.7070839405,222.7070839405,88335,86983,4,2.0188312659,1439,1431.9947346033,227.6719119549,227.6719119549,87927,86983,4,2.0188312659,1439,1431.9947346033,2.79059195518494,2.79059195518494,580,0,0,0,0,0,3.17150807380676,3.17150807380676,577,0,0,0,0,0,,,,,,,
highschool-2013,327,188508,2,150673,8,17,2060.4401609898,2060.4401609898,6709884,670669,17,5.9826307761,363560,219495.667115969,1777.1252450943,1777.1252450943,4631666,670669,17,5.9826307761,363560,219495.667115969,1846.62304091454,1846.62304091454,6440247,467843,17,7.19528773541551,363560,201847.905077131,1556.97361898422,1556.97361898422,4410728,467391,17,7.19686515144708,363560,201836.550562591,,,,,,,
london,270,526371,3,213,8,2,,3600, , , , , , ,,3600, , , , , , ,2.4207022190094,2.4207022190094,693,0,0,0,0,0,2.60993385314941,2.60993385314941,679,0,0,0,0,0,,,,,,,
paris,302,581292,3,193,8,2,,3600, , , , , , ,,3600, , , , , , ,3.0421130657196,3.0421130657196,799,0,0,0,0,0,3.28237104415894,3.28237104415894,794,0,0,0,0,0,,,,,,,
ny,417,658418,3,170,8,2,,3600, , , , , , ,,3600, , , , , , ,6.63660287857056,6.63660287857056,1318,0,0,0,0,0,7.08406400680542,7.08406400680542,1304,0,0,0,0,0,,,,,,,
london,270,526371,4,213,8,2,,3600, , , , , , ,,3600, , , , , , ,5.45570302009583,5.45570302009583,1334,0,0,0,0,0,5.48300790786743,5.48300790786743,1308,0,0,0,0,0,,,,,,,
paris,302,581292,4,193,8,2,,3600, , , , , , ,,3600, , , , , , ,7.32406997680664,7.32406997680664,1561,0,0,0,0,0,7.35244393348694,7.35244393348694,1547,0,0,0,0,0,,,,,,,
ny,417,658418,4,170,8,2,,3600, , , , , , ,,3600, , , , , , ,20.3081021308899,20.3081021308899,3279,0,0,0,0,0,20.8865659236908,20.8865659236908,3251,0,0,0,0,0,,,,,,,
london,270,526371,5,213,8,2,,3600, , , , , , ,,3600, , , , , , ,13.7891659736633,13.7891659736633,2757,0,0,0,0,0,13.5858020782471,13.5858020782471,2705,0,0,0,0,0,,,,,,,
paris,302,581292,5,193,8,2,,3600, , , , , , ,,3600, , , , , , ,18.2173938751221,18.2173938751221,3316,0,0,0,0,0,18.7635550498962,18.7635550498962,3286,0,0,0,0,0,,,,,,,
ny,417,658418,5,170,8,2,,3600, , , , , , ,,3600, , , , , , ,74.7755291461945,74.7755291461945,10104,0,0,0,0,0,76.6880099773407,76.6880099773407,10032,0,0,0,0,0,,,,,,,
flights,299,555515,1,336,9,27,,3600, , , , , , ,1.322067976,1.322067976,3614,1426,21,12.7307152875,479,463.4586255259,,3600, , , , , , ,1.27149891853333,1.27149891853333,3464,1349,21,13.3432171979244,479,462.571534469978,,,,,,,
london,270,526371,1,1067,9,2,0.481070995330811,0.481070995330811,602,291,3,2.04810996563574,1439,1439,0.542884111404419,0.542884111404419,582,291,3,2.04810996563574,1439,1439,0.483098983764648,0.483098983764648,122,14,3,3,1439,1439,0.552015066146851,0.552015066146851,121,14,3,3,1439,1439,,,,,,,
paris,302,581292,1,967,9,2,0.6277339458,0.6277339458,671,343,3,2.0262390671,1439,1439,0.7117209435,0.7117209435,654,343,3,2.0262390671,1439,1439,0.589351892471314,0.589351892471314,120,9,3,3,1439,1439,0.661089897155762,0.661089897155762,125,9,3,3,1439,1439,,,,,,,
ny,417,658418,1,853,9,2,1.1832180023,1.1832180023,992,467,3,2.0856531049,1439,1439,1.3212988377,1.3212988377,941,467,3,2.0856531049,1439,1439,1.06451296806335,1.06451296806335,223,40,3,3,1439,1439,1.2202889919281,1.2202889919281,221,40,3,3,1439,1439,,,,,,,
infectious,10972,415912,1,6524010,9,18,1104.81985497475,1104.81985497475,1815707,32234,16,3.9416144443755,6946340,6838789.14127939,896.535785913467,896.535785913467,149932,32234,16,3.9416144443755,6946340,6838789.14127939,1051.30643582344,1051.30643582344,1793901,24092,16,4.69305163539764,6946340,6834730.43582932,838.682428836822,838.682428836822,135120,24092,16,4.69305163539764,6946340,6834730.43582932,,,,,,,
karlsruhe,1870,461661,1,104782367,9,32,,3600, , , , , , ,1348.74145579338,1348.74145579338,1394960,62127,27,10.1876478825631,123837267,115351074.444718,,3600, , , , , , ,1294.03114891052,1294.03114891052,1392974,59955,27,10.4947877574848,123837267,115214186.413727,,,,,,,
as-733,7579,11385666,1,2323974,9,15,444.196780920029,444.196780920029,318802,51588,13,3.63731875629991,67737600,23365047.9733659,448.157833099365,448.157833099365,111272,51588,13,3.63731875629991,67737600,23365047.9733659,422.720092058182,422.720092058182,300724,29413,13,5.06779315268759,67737600,12262285.0291368,414.916455030441,414.916455030441,97294,29413,13,5.06779315268759,67737600,12262285.0291368,,,,,,,
flights,299,555515,2,336,9,27,,3600, , , , , , ,91.2649419308,91.2649419308,171012,64022,24,7.1204273531,479,474.1895754584,,3600, , , , , , ,48.3071558475494,48.3071558475494,132810,29087,24,12.5014955134596,479,468.514662907828,,,,,,,
london,270,526371,2,1067,9,2,56.5736739635468,56.5736739635468,37141,35996,4,2.01425158350928,1439,1439,58.4123079776764,58.4123079776764,36919,35996,4,2.01425158350928,1439,1439,1.19109296798706,1.19109296798706,341,0,0,0,0,0,1.3564600944519,1.3564600944519,338,0,0,0,0,0,,,,,,,
paris,302,581292,2,967,9,2,83.0700747967,83.0700747967,46428,45089,4,2.0142163277,1439,1439,85.4548809528,85.4548809528,46109,45089,4,2.0142163277,1439,1439,1.49410820007324,1.49410820007324,390,0,0,0,0,0,1.6629331111908,1.6629331111908,383,0,0,0,0,0,,,,,,,
ny,417,658418,2,853,9,2,217.907490015,217.907490015,88335,86205,4,2.0126210777,1439,1439,224.8762009144,224.8762009144,87728,86205,4,2.0126210777,1439,1439,2.79953718185425,2.79953718185425,580,0,0,0,0,0,3.10402989387512,3.10402989387512,574,0,0,0,0,0,,,,,,,
flights,299,555515,3,336,9,27,,3600, , , , , , ,,3600, , , , , , ,,3600, , , , , , ,2597.0389688015,2597.0389688015,4867617,574404,26,11.9519414906581,479,472.827847647301,,,,,,,
london,270,526371,3,1067,9,2,,3600, , , , , , ,,3600, , , , , , ,2.39825391769409,2.39825391769409,693,0,0,0,0,0,2.54560017585754,2.54560017585754,677,0,0,0,0,0,,,,,,,
paris,302,581292,3,967,9,2,,3600, , , , , , ,,3600, , , , , , ,3.12802195549011,3.12802195549011,799,0,0,0,0,0,3.27775001525879,3.27775001525879,792,0,0,0,0,0,,,,,,,
ny,417,658418,3,853,9,2,,3600, , , , , , ,,3600, , , , , , ,6.80328512191772,6.80328512191772,1318,0,0,0,0,0,7.05883598327637,7.05883598327637,1300,0,0,0,0,0,,,,,,,
london,270,526371,4,1067,9,2,,3600, , , , , , ,,3600, , , , , , ,5.51161980628967,5.51161980628967,1334,0,0,0,0,0,5.42873907089233,5.42873907089233,1302,0,0,0,0,0,,,,,,,
paris,302,581292,4,967,9,2,,3600, , , , , , ,,3600, , , , , , ,7.1820080280304,7.1820080280304,1561,0,0,0,0,0,7.51425099372864,7.51425099372864,1545,0,0,0,0,0,,,,,,,
ny,417,658418,4,853,9,2,,3600, , , , , , ,,3600, , , , , , ,19.5597200393677,19.5597200393677,3279,0,0,0,0,0,19.7878789901733,19.7878789901733,3200,0,0,0,0,0,,,,,,,
london,270,526371,5,1067,9,2,,3600, , , , , , ,,3600, , , , , , ,13.5184869766235,13.5184869766235,2757,0,0,0,0,0,13.5968470573425,13.5968470573425,2694,0,0,0,0,0,,,,,,,
paris,302,581292,5,967,9,2,,3600, , , , , , ,,3600, , , , , , ,19.2643949985504,19.2643949985504,3316,0,0,0,0,0,18.7786600589752,18.7786600589752,3279,0,0,0,0,0,,,,,,,
ny,417,658418,5,853,9,2,,3600, , , , , , ,,3600, , , , , , ,75.7527570724487,75.7527570724487,10104,0,0,0,0,0,72.1096019744873,72.1096019744873,9865,0,0,0,0,0,,,,,,,


==> resultsClique2.csv <==
name, vertices, edges, delta, delta_number,degeneracy,runtime_kplex,runtime_kplex2,num_calls_kplex,num_kplexes_kplex,running time_bkd,running time_bkd2,num_calls_bkd,num_cliques_bkd,running time_vlm2,running time_vlm22,num_calls_vlm2,num_cliques_vlm2
london,270,526371,0,0,2,0.995564937591553,0.995564937591553,602,28500,,3600, , ,7.61694312095642,7.61694312095642,0,294269
paris,302,581292,0,0,2,1.58146905899048,1.58146905899048,671,50702,,3600, , ,8.02345895767212,8.02345895767212,0,342540
ny,417,658418,0,0,2,3.30335307121277,3.30335307121277,991,115718,,3600, , ,11.7525489330292,11.7525489330292,0,442341
highschool-2011,126,28560,0,0,4,2.18383193016052,2.18383193016052,2443,26510,128.660057783127,128.660057783127,30071,26510,2.63053107261658,2.63053107261658,0,26384
highschool-2012,180,45047,0,0,4,3.26321291923523,3.26321291923523,3012,42285,253.41979598999,253.41979598999,47079,42285,4.05473899841309,4.05473899841309,0,42105
highschool-2013,327,188508,0,0,4,17.1229259967804,17.1229259967804,8761,172362,1953.91768097878,1953.91768097878,199249,172362,25.6885418891907,25.6885418891907,0,172035
primaryschool,242,125773,0,0,4,20.9873540401459,20.9873540401459,14089,107121,990.225807905197,990.225807905197,137796,107121,32.1029977798462,32.1029977798462,0,106879
hospital-ward,75,32424,0,0,4,3.44594407081604,3.44594407081604,1988,27910,381.526314973831,381.526314973831,35197,27910,4.41420888900757,4.41420888900757,0,27835
infectious,10972,415912,0,0,4,783.718647956848,783.718647956848,73219,349787,1448.52262091637,1448.52262091637,478305,349787,19.1187219619751,19.1187219619751,0,338815
hypertext,113,20818,0,0,6,2.44483184814453,2.44483184814453,2788,19150,86.8043849468231,86.8043849468231,22137,19150,2.73946595191956,2.73946595191956,0,19037
dnc,1866,37421,0,0,1,23.3990859985352,23.3990859985352,6251,33568,223.157368898392,223.157368898392,33569,33568,8.25224089622498,8.25224089622498,0,31725
karlsruhe,1870,461661,0,0,2,79.7601788043976,79.7601788043976,18983,459230,,3600, , ,125.554006099701,125.554006099701,0,460070
facebook-like,1899,59835,0,0,1,29.7054281234741,29.7054281234741,15738,61648,10.0137670040131,10.0137670040131,0,59795,,3600,,
london,270,526371,0,1,2,0.995564937591553,0.995564937591553,602,28500,,3600, , ,7.61694312095642,7.61694312095642,0,294269
paris,302,581292,0,1,2,1.58146905899048,1.58146905899048,671,50702,,3600, , ,8.02345895767212,8.02345895767212,0,342540
ny,417,658418,0,1,2,3.30335307121277,3.30335307121277,991,115718,,3600, , ,11.7525489330292,11.7525489330292,0,442341
highschool-2011,126,28560,9,1,4,2.2648868560791,2.2648868560791,2443,26504,131.682803869247,131.682803869247,30061,26504,5.06976389884949,5.06976389884949,0,26384
highschool-2012,180,45047,16,1,4,3.27020883560181,3.27020883560181,3012,42285,245.818442821503,245.818442821503,47079,42285,9.12778496742249,9.12778496742249,0,42105
highschool-2013,327,188508,1,1,4,16.9824020862579,16.9824020862579,8761,172362,1969.38795900345,1969.38795900345,199249,172362,23.6957919597626,23.6957919597626,0,172035
primaryschool,242,125773,0,1,4,20.9873540401459,20.9873540401459,14089,107121,990.225807905197,990.225807905197,137796,107121,32.1029977798462,32.1029977798462,0,106879
hospital-ward,75,32424,10,1,4,3.46505308151245,3.46505308151245,1988,27910,379.883021831512,379.883021831512,35197,27910,9.4495542049408,9.4495542049408,0,27835
infectious,10972,415912,16,1,4,759.043252944946,759.043252944946,73219,349787,1457.70384788513,1457.70384788513,478305,349787,38.9064722061157,38.9064722061157,0,338815
hypertext,113,20818,10,1,6,2.44200587272644,2.44200587272644,2788,19150,88.7530901432037,88.7530901432037,22137,19150,5.32926392555237,5.32926392555237,0,19037
dnc,1866,37421,2267,1,7,24.510281085968,24.510281085968,9882,28433,104.563902139664,104.563902139664,32059,28433,16.3859221935272,16.3859221935272,0,26576
karlsruhe,1870,461661,268,1,4,72.7428071498871,72.7428071498871,20031,386233,,3600, , ,215.279684066772,215.279684066772,0,384497
facebook-like,1899,59835,279,1,2,28.1867980957031,28.1867980957031,15773,45562,14.7424259185791,14.7424259185791,0,43722,,3600,,
london,270,526371,0,2,2,0.995564937591553,0.995564937591553,602,28500,,3600, , ,7.61694312095642,7.61694312095642,0,294269
paris,302,581292,0,2,2,1.58146905899048,1.58146905899048,671,50702,,3600, , ,8.02345895767212,8.02345895767212,0,342540
ny,417,658418,0,2,2,3.30335307121277,3.30335307121277,991,115718,,3600, , ,11.7525489330292,11.7525489330292,0,442341
highschool-2011,126,28560,47,2,4,1.157310962677,1.157310962677,3045,9601,11.2152349948883,11.2152349948883,10718,9601,1.90854597091675,1.90854597091675,0,9475
highschool-2012,180,45047,80,2,4,1.55708193778992,1.55708193778992,3543,13705,20.0087261199951,20.0087261199951,14821,13705,2.3634340763092,2.3634340763092,0,13525
highschool-2013,327,188508,9,2,4,16.596832036972,16.596832036972,8761,172362,1931.48483896256,1931.48483896256,199249,172362,47.3336679935455,47.3336679935455,0,172035
primaryschool,242,125773,4,2,4,20.9722619056702,20.9722619056702,14089,107121,986.752471923828,986.752471923828,137796,107121,61.6921539306641,61.6921539306641,0,106879
hospital-ward,75,32424,53,2,4,1.6851749420166,1.6851749420166,2502,12560,44.8973729610443,44.8973729610443,14819,12560,4.10285305976868,4.10285305976868,0,12485
infectious,10972,415912,83,2,5,793.054938793182,793.054938793182,96662,161947,1110.83557987213,1110.83557987213,210784,161947,19.794429063797,19.794429063797,0,150975
hypertext,113,20818,50,2,6,1.50026988983154,1.50026988983154,3109,8763,14.0169930458069,14.0169930458069,9690,8763,2.27083206176758,2.27083206176758,0,8650
dnc,1866,37421,11339,2,7,24.5278840065002,24.5278840065002,13573,25548,67.8904089927673,67.8904089927673,35077,25548,20.227667093277,20.227667093277,0,23681
karlsruhe,1870,461661,1341,2,6,68.0343871116638,68.0343871116638,22158,337230,,3600, , ,193.616269111633,193.616269111633,0,335392
facebook-like,1899,59835,1398,2,3,28.0057978630066,28.0057978630066,15871,38384,11.4417119026184,11.4417119026184,0,36487,,3600,,
london,270,526371,0,3,2,0.995564937591553,0.995564937591553,602,28500,,3600, , ,7.61694312095642,7.61694312095642,0,294269
paris,302,581292,0,3,2,1.58146905899048,1.58146905899048,671,50702,,3600, , ,8.02345895767212,8.02345895767212,0,342540
ny,417,658418,0,3,2,3.30335307121277,3.30335307121277,991,115718,,3600, , ,11.7525489330292,11.7525489330292,0,442341
highschool-2011,126,28560,238,3,7,1.14942407608032,1.14942407608032,4619,7394,5.35186982154846,5.35186982154846,9185,7394,1.93180012702942,1.93180012702942,0,7268
highschool-2012,180,45047,404,3,5,1.30721497535706,1.30721497535706,4108,9501,8.2542610168457,8.2542610168457,10657,9501,1.76675891876221,1.76675891876221,0,9321
highschool-2013,327,188508,48,3,5,7.05205011367798,7.05205011367798,10772,57121,147.32005405426,147.32005405426,63785,57121,14.3340220451355,14.3340220451355,0,56794
primaryschool,242,125773,23,3,4,15.9503891468048,15.9503891468048,17434,80648,378.742170095444,378.742170095444,95956,80648,44.4291698932648,44.4291698932648,0,80406
hospital-ward,75,32424,267,3,6,1.4797089099884,1.4797089099884,3739,8694,14.8437669277191,14.8437669277191,11491,8694,3.25266098976135,3.25266098976135,0,8619
infectious,10972,415912,417,3,9,751.468516111374,751.468516111374,170587,134787,1116.80169200897,1116.80169200897,240861,134787,33.4897019863129,33.4897019863129,0,123815
hypertext,113,20818,254,3,7,1.3846230506897,1.3846230506897,3523,6345,6.69680404663086,6.69680404663086,7228,6345,1.66895079612732,1.66895079612732,0,6232
dnc,1866,37421,56699,3,9,25.500027179718,25.500027179718,20442,24519,52.969386100769,52.969386100769,44948,24519,31.8832159042358,31.8832159042358,0,22654
karlsruhe,1870,461661,6706,3,6,65.9781260490418,65.9781260490418,25826,297293,,3600, , ,171.311750888824,171.311750888824,0,295426
facebook-like,1899,59835,6992,3,3,28.1804451942444,28.1804451942444,16108,33876,10.5296330451965,10.5296330451965,0,31978,,3600,,
london,270,526371,0,4,2,0.995564937591553,0.995564937591553,602,28500,,3600, , ,7.61694312095642,7.61694312095642,0,294269
paris,302,581292,0,4,2,1.58146905899048,1.58146905899048,671,50702,,3600, , ,8.02345895767212,8.02345895767212,0,342540
ny,417,658418,0,4,2,3.30335307121277,3.30335307121277,991,115718,,3600, , ,11.7525489330292,11.7525489330292,0,442341
highschool-2011,126,28560,1191,4,11,1.796550989151,1.796550989151,9732,7337,3.95813608169556,3.95813608169556,12715,7337,3.06031608581543,3.06031608581543,0,7211
highschool-2012,180,45047,2024,4,6,1.24275994300842,1.24275994300842,4715,7688,4.83829116821289,4.83829116821289,9128,7688,1.4942638874054,1.4942638874054,0,7508
highschool-2013,327,188508,241,4,6,5.72824001312256,5.72824001312256,15068,35941,45.6185369491577,45.6185369491577,43049,35941,9.87557911872864,9.87557911872864,0,35614
primaryschool,242,125773,116,4,5,14.8239159584045,14.8239159584045,26194,68705,177.539680957794,177.539680957794,85443,68705,38.8747820854187,38.8747820854187,0,68463
hospital-ward,75,32424,1339,4,7,2.10651397705078,2.10651397705078,7843,8777,7.49431085586548,7.49431085586548,15638,8777,4.55797290802002,4.55797290802002,0,8728
infectious,10972,415912,2087,4,18,1050.77435183525,1050.77435183525,1244253,157700,1297.21747303009,1297.21747303009,1329925,157700,474.627804040909,474.627804040909,0,146728
hypertext,113,20818,1274,4,7,1.40481400489807,1.40481400489807,4440,6042,4.73697900772095,4.73697900772095,7122,6042,1.72912907600403,1.72912907600403,0,5929
dnc,1866,37421,283496,4,13,35.0691170692444,35.0691170692444,73821,19169,46.4959402084351,46.4959402084351,113573,19169,110.194423913956,110.194423913956,0,17303
karlsruhe,1870,461661,33530,4,6,65.9510860443115,65.9510860443115,31640,272374,2621.10602998733,2621.10602998733,287793,272374,163.370349884033,163.370349884033,0,270504
facebook-like,1899,59835,34963,4,4,29.2418839931488,29.2418839931488,16531,28412,8.09879422187805,8.09879422187805,0,26513,,3600,,
london,270,526371,1,5,2,0.677000045776367,0.677000045776367,602,10632,11.2941839694977,11.2941839694977,11171,10632,7.2393159866333,7.2393159866333,0,294269
paris,302,581292,1,5,2,0.830420970916748,0.830420970916748,671,13087,9.76262497901917,9.76262497901917,13343,13087,8.15845608711243,8.15845608711243,0,342540
ny,417,658418,1,5,2,2.17711591720581,2.17711591720581,992,58541,106.318140029907,106.318140029907,59937,58541,11.2493319511414,11.2493319511414,0,442341
highschool-2011,126,28560,5959,5,11,2.61050510406494,2.61050510406494,15200,7760,4.18444299697876,4.18444299697876,17703,7760,5.1487729549408,5.1487729549408,0,7643
highschool-2012,180,45047,10121,5,6,1.34871315956116,1.34871315956116,6074,7536,3.58974814414978,3.58974814414978,9579,7536,1.69816994667053,1.69816994667053,0,7356
highschool-2013,327,188508,1205,5,9,6.15944719314575,6.15944719314575,23573,29752,22.9237589836121,22.9237589836121,42092,29752,11.1370449066162,11.1370449066162,0,29425
primaryschool,242,125773,580,5,10,24.5186841487885,24.5186841487885,84409,83314,83.4711651802063,83.4711651802063,146925,83314,75.8143620491028,75.8143620491028,0,83072
hospital-ward,75,32424,6698,5,11,8.32586598396301,8.32586598396301,39545,10869,9.70006394386292,9.70006394386292,53657,10869,20.9704658985138,20.9704658985138,0,10794
infectious,10972,415912,10438,5,18,1137.30422091484,1137.30422091484,1815707,163162,1382.95061707497,1382.95061707497,1815707,163162,758.523902893066,758.523902893066,0,152190
hypertext,113,20818,6374,5,8,1.81547594070435,1.81547594070435,7783,7459,3.87480998039246,3.87480998039246,9974,7459,2.7738208770752,2.7738208770752,0,7346
dnc,1866,37421,1417482,5,16,106.619767904282,106.619767904282,370853,16368,85.5617690086365,85.5617690086365,381006,16368,432.513975143433,432.513975143433,0,14502
karlsruhe,1870,461661,167651,5,9,62.9985601902008,62.9985601902008,46653,235684,1252.63596200943,1252.63596200943,277826,235684,163.809178829193,163.809178829193,0,233814
facebook-like,1899,59835,174815,5,6,27.7758860588074,27.7758860588074,18184,23247,7.15765500068665,7.15765500068665,0,21349,,3600,,
london,270,526371,8,6,2,0.509991884231567,0.509991884231567,602,1192,0.730263948440552,0.730263948440552,1218,1192,0.026844024658203,0.026844024658203,0,969
paris,302,581292,7,6,2,0.618497133255005,0.618497133255005,671,1403,0.86834979057312,0.86834979057312,1424,1403,0.032827138900757,0.032827138900757,0,1164
ny,417,658418,6,6,2,1.19080495834351,1.19080495834351,992,6347,3.21372699737549,3.21372699737549,6642,6347,0.276515960693359,0.276515960693359,0,8419
highschool-2011,126,28560,29798,6,15,9.50847482681274,9.50847482681274,53672,12499,9.38425207138062,9.38425207138062,56157,12499,22.4922590255737,22.4922590255737,0,12373
highschool-2012,180,45047,50606,6,7,1.7050518989563,1.7050518989563,9128,8357,3.3893039226532,3.3893039226532,12143,8357,2.55718302726746,2.55718302726746,0,8177
highschool-2013,327,188508,6026,6,10,7.2617678642273,7.2617678642273,32876,30069,16.6736631393433,16.6736631393433,49255,30069,14.4197459220886,14.4197459220886,0,29742
primaryschool,242,125773,2904,6,18,222.250084161758,222.250084161758,899607,186411,214.104776144028,214.104776144028,1165631,186411,848.749577999115,848.749577999115,0,186169
hospital-ward,75,32424,33491,6,14,25.2751970291138,25.2751970291138,120289,11696,20.4893610477448,20.4893610477448,127121,11696,59.2587268352509,59.2587268352509,0,11621
infectious,10972,415912,52192,6,18,1178.16027498245,1178.16027498245,1815707,163162,1353.26832413673,1353.26832413673,1815707,163162,707.565863847733,707.565863847733,0,152190
hypertext,113,20818,31874,6,13,7.24077486991882,7.24077486991882,41604,16543,8.22752499580383,8.22752499580383,44037,16543,20.524533033371,20.524533033371,0,16430
dnc,1866,37421,7087410,6,17,155.873016119003,155.873016119003,528803,16972,110.00202703476,110.00202703476,528881,16972,612.867604017258,612.867604017258,0,15106
karlsruhe,1870,461661,838258,6,12,75.4411370754242,75.4411370754242,117637,203359,382.940582036972,382.940582036972,352990,203359,235.798758983612,235.798758983612,0,201489
facebook-like,1899,59835,874079,6,11,28.4540050029755,28.4540050029755,23613,24509,9.92086315155029,9.92086315155029,0,22610,,3600,,
london,270,526371,42,7,2,0.523868083953857,0.523868083953857,602,1048,0.696253061294556,0.696253061294556,1071,1048,0.022828102111817,0.022828102111817,0,778
paris,302,581292,38,7,2,0.639312028884888,0.639312028884888,671,1395,0.853507041931152,0.853507041931152,1416,1395,0.032464027404785,0.032464027404785,0,1093
ny,417,658418,34,7,2,1.10847210884094,1.10847210884094,992,1087,1.40935611724854,1.40935611724854,1190,1087,0.023652076721192,0.023652076721192,0,670
highschool-2011,126,28560,148990,7,19,66.4621698856354,66.4621698856354,287558,21791,47.8061759471893,47.8061759471893,292596,21791,172.914883852005,172.914883852005,0,21665
highschool-2012,180,45047,253034,7,12,6.3624861240387,6.3624861240387,38986,14864,7.55158615112305,7.55158615112305,44644,14864,14.35178399086,14.35178399086,0,14684
highschool-2013,327,188508,30134,7,14,18.8399589061737,18.8399589061737,99517,41947,22.9484479427338,22.9484479427338,117196,41947,47.2222208976746,47.2222208976746,0,41620
hospital-ward,75,32424,167458,7,18,258.753175973892,258.753175973892,974107,20519,185.237835168839,185.237835168839,1055918,20519,670.018796920776,670.018796920776,0,20444
infectious,10972,415912,260960,7,18,1150.05605697632,1150.05605697632,1815707,163162,1365.42335891724,1365.42335891724,1815707,163162,702.368739843369,702.368739843369,0,152190
hypertext,113,20818,159372,7,22,151.220736026764,151.220736026764,638610,65945,118.847393989563,118.847393989563,681774,65945,422.806932926178,422.806932926178,0,65832
dnc,1866,37421,35437051,7,17,154.049250125885,154.049250125885,535270,17397,110.347667217255,110.347667217255,535270,17397,673.510179996491,673.510179996491,0,15531
karlsruhe,1870,461661,4191294,7,17,258.958190917969,258.958190917969,827580,203603,312.09579706192,312.09579706192,1289170,203603,1212.33320808411,1212.33320808411,0,201733
facebook-like,1899,59835,4370399,7,19,30.4327211380005,30.4327211380005,32765,29397,17.4021039009094,17.4021039009094,0,27498,,3600,,
as-733,7579,11385666,92958,7,14,653.953816890717,653.953816890717,216037,348147,,3600, , ,,3600,,
london,270,526371,213,8,2,0.497265100479126,0.497265100479126,602,583,0.691809177398682,0.691809177398682,611,583,0.008951902389526,0.008951902389526,0,326
paris,302,581292,193,8,2,0.616575956344605,0.616575956344605,671,642,0.785978078842163,0.785978078842163,680,642,0.00963306427002,0.00963306427002,0,367
ny,417,658418,170,8,2,1.09510898590088,1.09510898590088,992,1055,1.46682000160217,1.46682000160217,1152,1055,0.022188901901245,0.022188901901245,0,638
highschool-2013,327,188508,150673,8,17,148.544738054276,148.544738054276,676786,85565,125.584292888641,125.584292888641,752925,85565,432.892069101334,432.892069101334,0,85238
infectious,10972,415912,1304802,8,18,1155.77298498154,1155.77298498154,1815707,163162,1360.4157781601,1360.4157781601,1815707,163162,744.05947804451,744.05947804451,0,152190
as-733,7579,11385666,464794,8,14,465.542490959168,465.542490959168,236033,93279,1004.58517003059,1004.58517003059,647804,93279,,3600,,

